A robust monolithic solver for phase-field fracture integrated with fracture energy based arc-length method and under-relaxation

The phase-field fracture free-energy functional is non-convex with respect to the displacement and the phase field. This results in a poor performance of the conventional monolithic solvers like the Newton-Raphson method. In order to circumvent this issue, researchers opt for the alternate minimization (staggered) solvers. Staggered solvers are robust for the phase-field based fracture simulations as the displacement and the phase-field sub-problems are convex in nature. Nevertheless, the staggered solver requires very large number of iterations (of the order of thousands) to converge. In this work, a robust monolithic solver is presented for the phase-field fracture problem. The solver adopts a fracture energy-based arc-length method and an adaptive under-relaxation scheme. The arc-length method enables the simulation to overcome critical points (snap-back, snap-through instabilities) during the loading of a specimen. The use of an under-relaxation scheme stabilizes the solver by preventing the divergence due to an ill-behaving stiffness matrix. The efficiency of the proposed solver is further amplified with an adaptive mesh refinement scheme based on PHT-splines within the framework of isogeometric analysis. The numerical examples presented in the manuscript demonstrates the efficacy of the solver. All the codes and data-sets accompanying this work will be made available on GitHub (https://github.com/rbharali/IGAFrac).

==> Data/CompAMQNR/lodiAM.txt <==
0,0
137.515271799574,0.001
272.784875402439,0.002
403.550067302585,0.003
527.44110136702,0.004
641.390348604939,0.005
652.023921378926,0.0051
662.465637984081,0.0052
672.683076110311,0.0053
682.619231124267,0.0054
692.162778146343,0.0055
693.08679353004,0.00551
694.004248233363,0.00552
694.912713770854,0.00553
695.814064504827,0.00554
696.704843400786,0.00555
697.586748144728,0.00556
698.455668488632,0.00557
699.311376433957,0.00558
700.151873675646,0.00559
700.974522555598,0.0056
701.774103948722,0.00561
702.546981597918,0.00562
703.2854438017,0.00563
703.973477382654,0.00564
704.589563467927,0.00565
705.06803739069,0.00565999999999999
705.075666222225,0.00566999999999999
12.3409777396641,0.00567999999999999


==> Data/CompAMQNR/lodiQNR.txt <==
0,0
13.7889525022304,0.0001
27.5778792461794,0.0002
41.3580268036176,0.0003
55.1325033967521,0.0004
68.8969591997142,0.0005
82.6487293549186,0.0006
96.3866022048254,0.0007
110.106180970405,0.0008
123.800724855046,0.0009
137.49059109546,0.001
151.144534116133,0.0011
164.739998359423,0.0012
178.363843751237,0.0013
191.895599528209,0.0014
205.454795181111,0.0015
218.953734446813,0.0016
232.34168797271,0.0017
245.76930986915,0.0018
259.129002554432,0.0019
272.442050802212,0.002
285.745914636478,0.0021
298.887063283767,0.0022
312.119751375857,0.0023
325.129530978024,0.0024
338.260503781876,0.0025
351.244364687056,0.0026
364.149514230683,0.0027
376.840342525944,0.0028
389.773791756722,0.0029
402.324293351897,0.003
415.096117861117,0.0031
427.500388370715,0.0032
440.105470949773,0.0033
452.2990200816,0.0034
464.653624727862,0.0035
476.971791483321,0.0036
488.891645573042,0.0037
500.961771036142,0.0038
512.871651746179,0.0039
524.819869121226,0.004
536.300085776089,0.0041
548.12206509113,0.0042
559.357224168901,0.0043
570.958160306546,0.0044
581.939265917208,0.0045
593.313270650585,0.0046
603.992582222435,0.0047
615.099823060157,0.0048
625.478621639075,0.0049
635.999071322301,0.005
646.320843963956,0.0051
656.44059553626,0.0052
666.525291304065,0.0053
676.174617507673,0.0054
685.147863876614,0.0055
694.22410657926,0.0056
694.031279697852,0.005601
693.663259167908,0.005602
693.225294827107,0.005603
692.769127079926,0.005604
692.341763540874,0.005605
692.016451614843,0.005606
691.755045813518,0.005607
691.576282092912,0.005608
691.488943138626,0.005609
691.491489256333,0.00561
691.578340546368,0.005611
691.742238137164,0.005612
691.838813348798,0.005613
691.972323207466,0.005614
692.081957386679,0.005615
692.190180040328,0.005616
692.297837723738,0.005617
692.40443524127,0.005618
692.511368073251,0.005619
692.618125993623,0.00562
692.722221176259,0.005621
692.82636068761,0.005622
692.866967149284,0.005623
693.007370434373,0.005624
693.118335560529,0.005625
693.222067364442,0.00562600000000001
693.326003876874,0.00562700000000001
693.390703621758,0.00562800000000001
693.504535439276,0.00562900000000001
693.601326734029,0.00563000000000001
693.688396442148,0.00563100000000001
693.761767413558,0.00563200000000001
693.775550521275,0.00563300000000001
693.837964150437,0.00563400000000001
693.8608033578,0.00563500000000001
693.853524940726,0.00563600000000001
693.783557530085,0.00563700000000001
693.723851268471,0.00563800000000001
693.633233839395,0.00563900000000001
693.492716839032,0.00564000000000001
693.298585280244,0.00564100000000001
693.038542781717,0.00564200000000001
692.690568154591,0.00564300000000001
692.220453732704,0.00564400000000001
691.565830931813,0.00564500000000001
690.623089628209,0.00564600000000001
689.199951496186,0.00564700000000001
686.919159562066,0.00564800000000001
683.036982072907,0.00564900000000001
676.491644909664,0.00565000000000001
667.57993261924,0.00565100000000001
656.942454135774,0.00565200000000001
645.572047451765,0.00565300000000001
634.297682878989,0.00565400000000001
623.646318208395,0.00565500000000001
613.445328349286,0.00565600000000001
603.004458867693,0.00565700000000001
592.487327278624,0.00565800000000001
582.11920840583,0.00565900000000001
571.870869468533,0.00566000000000001
561.912189545946,0.00566100000000001
551.948195706256,0.00566200000000001
542.007531576154,0.00566300000000001
532.233204842457,0.00566400000000001
522.968281618304,0.00566500000000001
513.437870013531,0.00566600000000001
502.473770483738,0.00566700000000001
492.788661829124,0.00566800000000001
482.956950683853,0.00566900000000001
474.078872023816,0.00567000000000001
464.821026030146,0.00567100000000001
455.405731269359,0.00567200000000001
446.098915535608,0.00567300000000001
436.891453851627,0.00567400000000001
427.563358419266,0.00567500000000001
418.242130117635,0.00567600000000001
408.983858373666,0.00567700000000001
399.746055171731,0.00567800000000001
390.501080015578,0.00567900000000001
381.355857623936,0.00568000000000001
372.432287425749,0.00568100000000001
363.390954732172,0.00568200000000001
354.349019298484,0.00568300000000001
345.265116505803,0.00568400000000001
336.282679843047,0.00568500000000001
327.44007235713,0.00568600000000001
318.575527117527,0.00568700000000001
309.732502388096,0.00568800000000001
300.871354727587,0.00568900000000001
292.190307682001,0.00569000000000001
283.513523737647,0.00569100000000001
274.742373972207,0.00569200000000001
265.776754003812,0.00569300000000001
257.159551749213,0.00569400000000001
248.444914938411,0.00569500000000001
239.452280558109,0.00569600000000001
230.662549926203,0.00569700000000001
221.769716169233,0.00569800000000001
212.682246929272,0.00569900000000001
203.442640257975,0.00570000000000001
194.02821362304,0.00570100000000002
184.374014048121,0.00570200000000002
174.371049610524,0.00570300000000002
163.834089866587,0.00570400000000002
152.4717480643,0.00570500000000002
140.020841785366,0.00570600000000002
125.758865286465,0.00570700000000002
108.152573959646,0.00570800000000002
83.1385160478484,0.00570900000000002
36.1506725785069,0.00571000000000002


==> Data/EH/lodi_cubics0_1.txt <==
0,0
16.4458120283746,0.0001
32.8916169307853,0.0002
49.3374005172146,0.0003
65.7831516563048,0.0004
82.2288591329525,0.0005
98.674511619334,0.0006
115.120097645222,0.0007
131.565605567393,0.0008
148.011023537918,0.0009
164.456339471126,0.001
180.901541008999,0.0011
197.346615484735,0.0012
213.791549884219,0.0013
230.236330805065,0.0014
246.680944412909,0.0015
263.125376394559,0.0016
279.569611907569,0.0017
296.01363552577,0.0018
312.457431180192,0.0019
328.900982094775,0.002
345.344270716143,0.0021
361.787278636664,0.0022
378.229986509829,0.0023
394.672373956907,0.0024
411.114419463641,0.0025
427.556100265536,0.0026
443.99739222009,0.0027
460.438269664001,0.0028
476.87870525308,0.0029
493.318669782192,0.003
509.758131982032,0.0031
526.197058289011,0.0032
542.635412583779,0.0033
559.073155893063,0.0034
572.482503548104,0.00348157953537793
595.878568360094,0.00362392375783441
633.170048310245,0.00385082965146776
687.268276974466,0.00418005113043146
758.376616897543,0.00461291056574312
842.900808305959,0.00512769628971033
935.394457844238,0.0056915348170481
1020.95153687876,0.00621417009375815
1095.89123941334,0.00667401960611153
1156.62731579305,0.0070508776947717
1202.5141162223,0.00734368890729485
1223.15083450262,0.00748568442472558
1223.0072667298,0.00750060603366896
1191.6474801243,0.00732244632849626
1103.77955391636,0.00679423040194891
906.64283438194,0.00558706189726332
836.012033200018,0.0051710190467328
796.011612164812,0.00494430429800341
768.324068586194,0.00479399614968645
747.597319965329,0.00468708605812372
731.884095160254,0.00461159235885325
719.368264462885,0.00455625610834248
709.409883460714,0.00451712690483119
701.350829945989,0.0044901235023567
693.48851722685,0.00446459510156964
687.841789058663,0.00445313613626998
683.248660440085,0.0044485318986529
679.348132172468,0.00444846686877851
676.024049615099,0.00445221045094696
673.32022754682,0.00446006081115697
670.918728890587,0.00446993475532615
669.308987524912,0.00448511902449317
667.722692269614,0.00450048785935372
664.539391722408,0.0045056112486322
663.378804752242,0.00452397657326981
662.334543548791,0.00454316578383817
661.261913721336,0.0045621798594145
660.873713536357,0.00458594855365008
660.117824138409,0.00460722745780658
659.782576643761,0.00463144492378456
659.604222237063,0.00465679730786688
659.375785732799,0.00468182008839056
652.430507921502,0.00466153007185872
651.150356451778,0.00467933697506457
650.214017047776,0.00469965134191524
648.954587923281,0.00471767617013698
647.12453806597,0.00473163274333978
645.479987075478,0.00474692449395977
643.396793854922,0.00475902054592521
641.543001736059,0.00477284669730734
639.196754087882,0.00478306177062085
634.580186594639,0.00477662118437648
630.68794907626,0.00477536191196929
625.987469993218,0.00476802925983141
620.118311163782,0.00475183236886927
613.271006306928,0.00472817598067569
604.389146404501,0.00468888489856796
593.431469290897,0.0046335068287144
579.106065624102,0.00455186297566277
560.123129971992,0.00443357698260056
534.041821956636,0.00425897594684782
495.789073438188,0.00398674800973124
430.338402787883,0.00349298161105191
317.43120237818,0.0026053335753189
312.361879897306,0.00262311662399272
332.472216627357,0.00284998016181841
360.273179941523,0.00314227501058079
392.152536501637,0.00347019195319978
427.49043581889,0.00382900330738053
467.217626384492,0.00422746902346029
513.083098799619,0.0046818032137258
567.547338682973,0.005214904123676
633.543943755432,0.00585423514977876
709.262647002344,0.00658338063999644
775.699111061669,0.00722556838183771
810.224398254929,0.00757054904778892
822.226670147803,0.00770602513331533
819.908990902807,0.00770781815575414
801.25284399793,0.0075556588295113
714.592818035823,0.00675182341916772
553.831819488686,0.00522849507276626
524.206910871425,0.00497686059135305
505.054719579937,0.00482578165381258
491.139405070266,0.00472545799755462
479.72773707774,0.0046494517612622
470.544177173992,0.00459540857235505
463.178358545732,0.00455945028173413
456.152554539117,0.00452688013540531
450.328013037587,0.0045065165956995
444.48794447171,0.00448597184069153
439.40831708661,0.00447328413918295
434.921823475666,0.00446677489060156
430.277386047986,0.00445860338693479
426.27310429119,0.00445726930114625
422.035664852618,0.00445343093378394
418.064598303455,0.00445249467556715
414.333485193017,0.00445415152077712
410.621609271519,0.00445604098806556
407.292019242632,0.0044622608302429
403.703603086316,0.00446558072636112
400.515843182038,0.00447352196159176
396.798593894302,0.0044753498617212
393.536046865513,0.00448246517712573
390.54273147697,0.00449281579457052
386.963548730158,0.00449624226586706
383.935860446024,0.0045062891891048
380.452058689134,0.00451083265069173
377.294845175457,0.00451936311912566
373.999681454952,0.00452629844342647
371.071785887628,0.00453778733707019
367.819983082934,0.00454525575137172
364.406176883836,0.00455063082835178
361.224388076135,0.00455898493851947
358.057591161864,0.00456757847754031
355.146172082367,0.00457958362461487
351.931017001486,0.00458761146561148
348.545628804186,0.00459332891603637
345.621346006406,0.00460535021052644
342.198066100175,0.00461055303194401
339.269159539605,0.00462263784155426
336.065584894948,0.00463092221743635
332.691184788328,0.00463675482834189
329.744870977766,0.00464878545864547
326.348566404007,0.00465429383030856
323.407310502094,0.00466652866383732
320.218608117327,0.00467513729250443
316.857725428232,0.00468114600921196
313.907616046558,0.00469344739869277
310.327254306768,0.00469636456912646
307.104025708529,0.00470451203510468
304.074369957899,0.00471580703134373
300.686157319156,0.004721359042649
297.471279645368,0.00472972001890299
294.443094209792,0.00474124332498097
291.235149219898,0.00474982721623078
288.002038535593,0.00475801522025874
284.615948353638,0.00476355951241288
281.363764708132,0.00477145257984264
278.303647331117,0.00478277925702718
275.078365400369,0.00479122304029187
271.834360161377,0.00479936066826806
268.610048444671,0.00480788933770548
265.210157681892,0.00481312805400608
262.143587501324,0.00482470967530058
258.92304042339,0.00483341075742598
255.698259431668,0.004842066592568
251.894918900954,0.00484051835337807
248.514341629595,0.0048461923233964
245.345440337082,0.00485626535536507
242.01461515717,0.00486306974047754
238.66934014219,0.004869615424861
235.179276967566,0.00487304608978256
231.810535504228,0.00487910654818797
228.575263219509,0.00488822090300682
225.186002479557,0.00489397436775982
221.788364989635,0.00489959115538512
218.169294477811,0.00490019892153885
214.696555957171,0.00490411541144768
211.347557514523,0.00491113335179287
207.842396383652,0.00491444078569194
204.193330007813,0.00491415780543973
200.758669504244,0.00491940703938485
197.057294549792,0.0049177987580048
193.563847827336,0.00492179041555994
189.918805548742,0.00492184592521587
185.985044250933,0.00491438334953128
182.295180887945,0.00491349488318599
178.341520200477,0.00490515855275693
174.544159527395,0.00490154330520455
170.43601253944,0.00488872056476891
166.458957865495,0.00488014934947581
162.251473456286,0.00486461774048022
157.779402166572,0.00484064657314642
153.216137967675,0.00481388140820629
148.489217644151,0.0047819731423783
143.389212681388,0.00473745727984451
137.744515043841,0.00467363035076928
131.519275077412,0.00458898933749394
123.571696297398,0.00443665938483798
109.44507729556,0.00400207143261604
80.445996677699,0.00293498934402243
76.886518092389,0.00303297590435032
73.4541792594142,0.00313672557717467
70.1530945463034,0.00324648660136697
66.9574766193129,0.0033616229312656
63.8211615701817,0.00348032218949542
60.7131507272626,0.003601071887525
57.665527890712,0.00372583848785203
54.6764407661341,0.00385488167890453
51.7468694641029,0.0039886645028799
48.8787077379719,0.00412777135503301
46.074330738855,0.00427290301825521
43.3363180308406,0.00442487856753646
40.6673040979327,0.00458464570870396
38.069909559185,0.00475329935254216
35.5467243497652,0.00493210919169576
33.1003192060318,0.00512255720688712
30.733282976131,0.00532638863454679
28.4482760688893,0.00554568024661814
26.248097719335,0.00578293218204764
24.1111150839624,0.00603493529025332


==> Data/EH/lodi_cubics1.txt <==
0,0
16.4456448587382,0.0001
32.89018780799,0.0002
49.3325257359732,0.0003
65.771553195251,0.0004
82.2061612009006,0.0005
98.635236037046,0.0006
115.057658047495,0.0007
131.47230040833,0.0008
147.878027878524,0.0009
157.034473321988,0.000955841792939757
171.448380600586,0.00104378734817604
192.205607196011,0.0011705354634369
220.176858311289,0.00134154263029795
255.968867712502,0.00156076901534916
300.686785154364,0.00183537382715491
353.1373183664,0.0021587936299618
415.592012279534,0.00254612764564386
488.935229127596,0.00300484943294297
573.864290331666,0.00354271664035478
670.479410965319,0.00416622973661908
745.751029693466,0.00466371888078106
799.821869383626,0.00502952440275073
841.615152270739,0.0053185922840272
875.350212999784,0.00555700315081355
903.310696629339,0.0057589439246973
926.847358717146,0.00593272407901865
946.876665385878,0.00608409934072185
964.015838957463,0.00621692383510954
978.661693320182,0.00633369739151133
991.052814353057,0.006435820295717
1001.28257821942,0.0065238428030474
1009.21999569794,0.00659683366017739
1013.968353093,0.00664865450315217
1012.94881821746,0.0066520281218257
745.80945661059,0.00479368365982276
720.370942460164,0.00465079880978935
703.211385207836,0.00456264359507925
690.843270850924,0.00450623169370977
681.474342322696,0.0044697644837118
673.304394620991,0.00444129199053843
668.1396368645,0.00443301024316695
662.521253743192,0.00442167333199254
659.236150866944,0.00442619147624298
656.080089587416,0.00443161771005434
652.629956873214,0.00443502865897891
650.943114590905,0.00445064605206635
647.413170248434,0.00445377767094645
646.180374034049,0.00447268939892126
644.158238426303,0.00448606265065495
642.860285492867,0.00450458083472838
642.314087496553,0.00452850165647271
640.729565072641,0.00454500537436706
640.395940901295,0.00457056325975354
639.279104681323,0.00459045250688643
638.759355738345,0.00461472879808565
633.685082891523,0.00460741368800888
632.423881529333,0.00462648461636549
631.151814283753,0.00464551212807136
630.248025566347,0.00466736882220223
628.350648459302,0.00468175250177461
626.507050252038,0.00469661836674236
625.017956611206,0.00471422601593692
622.662383252773,0.00472520273463563
620.71714188504,0.00473943267255466
616.862294484555,0.00473902624655225
613.496365773726,0.00474232175891119
609.505564118375,0.00474077182871821
604.731329879528,0.00473309384109185
598.926742100123,0.00471728987316995
591.766100337303,0.00469071551860054
582.696269955444,0.00464884927249879
571.494976945187,0.00458988358772464
556.022291821596,0.00449616951719278
534.579849315941,0.00435354581922694
503.062561392049,0.00412765950408802
451.445446057967,0.00373364618604965
356.536467844976,0.00297101367951458
316.308343024866,0.00268887872704399
330.170106061507,0.0028654635653631
355.506650047487,0.00314101895836739
385.455704622188,0.0034573359703153
416.42557371225,0.0037832637218757
446.92226034172,0.0041055230817714
476.27813307798,0.00441796089813026
504.098052036055,0.00471677474113036
530.102291908856,0.00499916354907757
554.105813556293,0.00526317878013
576.019782944691,0.00550776792687981
595.839723876458,0.00573268459418639
613.620384512713,0.00593826375760823
629.446252945042,0.00612514598619251
643.403470939392,0.00629400645119265
655.552705564993,0.00644528533430546
665.895223465923,0.00657884273832679
674.217017331237,0.00669237938561053
680.229200122109,0.00678278133983323
682.019499923104,0.00683026079434001
677.062157339121,0.00679434313175883
495.473324613049,0.00484864892458227
495.473168089245,0.00484865028246797
495.472770047289,0.00484865160857251
495.472649658921,0.00484866073727829
495.473680678712,0.00484869194560355
495.477460532645,0.00484877280869998
495.487035440824,0.0048489580740426
495.508310637269,0.00484935762447358
495.552754127413,0.00485019253196538
495.642460217107,0.00485190648056424
493.186826213897,0.00483258523496686
486.64344602175,0.00477754865650605
477.260827059122,0.00470342821300512
464.89124566902,0.00461527821930394
455.512382791055,0.00455787456818427
447.659181523931,0.00451628268446841
440.746531879019,0.00448445491746622
434.745848571063,0.00446222665381385
429.356837839063,0.00444647241761209
424.417850923054,0.0044355528335178
419.855797477335,0.00442873365284569
415.033452892587,0.00441900250339903
411.322682346736,0.00442160183787644
407.362956363381,0.00442143868533759
403.067987802227,0.00441745001289538
399.825275466598,0.00442547404983852
395.813323044132,0.0044246493497469
392.59767689294,0.0044331229896134
389.142030750435,0.00443881069157979
385.36911376039,0.00444070523214306
381.975558053014,0.00444715612964188
378.930273371942,0.00445786659967893
375.381905119564,0.00446243129147217
372.305793110003,0.00447287133224938
368.715241009984,0.00447692186865552
365.49831462719,0.00448563948171139
362.466780731441,0.00449680360845242
359.178631932767,0.00450469042666853
355.793759137591,0.00451128896516725
352.690075522304,0.0045216525468842
349.309457034202,0.00452830281657833
346.236624143383,0.0045391630025251
343.115410429438,0.0045494284441327
339.643973798967,0.00455481956040625
336.539777198329,0.0045653819025661
333.238058596348,0.00457314767646746
330.21341925501,0.00458495556201936
326.79649214754,0.00459107807157651
323.774179592343,0.0046030369567465
320.55490901443,0.0046121310452617
317.134042754654,0.00461818063088353
314.096626334884,0.00463009908021751
310.599999479718,0.00463511974318013
307.52132662693,0.00464653330526954
304.098847130829,0.00465251626063853
301.026752493846,0.00466416147390931
297.596272733243,0.00466999956200837
294.516195795866,0.00468164728017704
291.249617462243,0.00469024932911484
287.827005726781,0.00469619372283707
284.720266816765,0.00470759305271518
281.28960801123,0.00471340391815672
278.173209036362,0.00472477324488
274.89492598901,0.00473332265883611
271.470761228158,0.00473920644179016
268.18775257727,0.00474768960959604
265.055380667273,0.00475906014230472
261.77149008784,0.00476763575342324
258.489321094123,0.00477628257908214
255.06212727894,0.00478212483999994
251.508923120215,0.00478626871108905
248.269108656068,0.00479597585985903
244.912574816742,0.00480338322181151
241.551064148711,0.00481073301127106
238.049094136638,0.00481511613569511
234.787776250114,0.00482471518671705
231.390517068415,0.00483144845495169
227.977923519393,0.00483789931318153
224.436973681434,0.00484146233125869
220.976298937036,0.0048469358414713
217.62301798841,0.00485497611413259
214.136765485088,0.00485997805653647
210.630556082771,0.00486457290591363
206.991297617296,0.00486591957102868
203.540784550062,0.00487208615114454
199.957159228308,0.00487499415919982
196.341042095793,0.00487715692775572
192.693617180273,0.00487859469847422
188.852869724476,0.00487506325199974
185.195906315334,0.00487654358873604
181.393391360384,0.00487411481251496
177.531521391203,0.00487013686452474
173.501512861829,0.00486129926273891
169.490176899033,0.00485316842548578
165.480180427815,0.00484540351620377
161.263474419828,0.00483144464541492
156.807401223131,0.00480993864343961
152.283395910335,0.00478647239836095
147.655285618398,0.00476003812417138
142.532435721227,0.00471667879618888
137.268498298707,0.00466904300269504
131.234445689788,0.00459338205673219
124.395644976584,0.00448746890114183
115.619544381997,0.00430294471401504
88.8225535614482,0.00281534851864365
83.3072076170318,0.00285184873858841
78.9623358804559,0.00292653440589577
75.1338955822004,0.00301955782351429
71.6616573374623,0.00312633718804673
68.4447123591161,0.00324388268140304
65.41153261985,0.00336994307717542
62.5111515940591,0.00350281885077997
59.7086553989807,0.00364130603679261
56.9813710337165,0.00378463878316922
54.3155204003559,0.00393242165907873
51.703463786146,0.00408456062707274
49.1416338888537,0.00424120503611297
46.6289979653099,0.00440269793680758
44.1660529591201,0.00456954381389224
41.7541687151033,0.00474238913016501
39.3951742969972,0.00492201395881041
37.0911109213392,0.00510933359054539
34.8440938132577,0.00530540923669092
32.6562444714654,0.00551146773509824
30.5296646228379,0.00572893040739795
28.4664422109807,0.0059594534729783
26.4686758761358,0.00620498232560642
24.5385132628944,0.00646782399275793
22.6782004080771,0.00675074404582181
20.8692520483245,0.00704993497949503
19.1774360300876,0.0073911690856477


==> Data/EH/lodi_quad.txt <==
0,0
16.4450696095431,0.0001
32.8857588407438,0.0002
49.3176344776044,0.0003
65.7362948559503,0.0004
82.1373406976609,0.0005
98.5163766409024,0.0006
106.025478638035,0.000645902945914849
117.419611450984,0.000715623571140628
133.269695853311,0.000812768663507953
154.058960129835,0.000940505086507435
180.561319475779,0.00110391211144003
212.032255192045,0.00129904400445578
249.944790963697,0.00153593976090074
295.066652396211,0.0018210334853771
348.249361059239,0.00216246987409555
410.324608774098,0.00257028776945733
481.903484185034,0.00305655612988583
538.627769198962,0.0034576975536622
580.278139574976,0.00376356978282472
613.03597861126,0.00401233802211091
640.009115325166,0.00422364791365643
662.868075997075,0.00440807094350166
682.612740401081,0.00457193133849004
699.899035508318,0.00471938469399513
715.217561927152,0.00485364014008917
728.896600582441,0.00497681252914379
741.200533770813,0.00509066530287412
752.311706060338,0.00519631402415241
762.340907527804,0.00529445861964378
771.423313719074,0.00538601143709199
779.638862070157,0.00547148217082705
787.046924365353,0.00555124533407103
793.691124616126,0.0056256336472979
799.5822220363,0.00569454761432839
804.685277664498,0.00575774929693028
808.839798571929,0.00581440443237758
812.121393221577,0.00586420298453453
813.658915163895,0.0059008922601247
636.137728916555,0.00444682297730822
628.76285008996,0.00442166474737345
622.732093647712,0.00440647776359697
618.12048012993,0.00440187211779583
613.317321717827,0.00439590148090315
610.70839462304,0.00440638978025668
607.592157357293,0.00441299383438674
605.721801635844,0.00442916211826438
603.22603733119,0.00444048971901992
601.542484795959,0.00445812858421787
600.37743668758,0.00447986836600859
598.536578099776,0.0044962908534331
597.643134814424,0.00452026013237214
593.785660293496,0.00452183642028264
592.640275263556,0.00454404119300686
591.089080629152,0.00456302259990806
589.113696817205,0.00457855705340296
587.856106834749,0.00460004643043684
585.726323737611,0.00461438030818882
583.877497392198,0.00463108106822831
581.900679232341,0.00464677346068362
579.750573323056,0.00466107308290725
577.152444304918,0.00467173857670606
574.348936545177,0.00468065335871882
571.199418259808,0.00468668379581503
567.549955185353,0.00468849703924978
563.253694079346,0.00468479914628981
558.090055040412,0.00467364206712402
552.281494569381,0.00465704278117865
544.279727522293,0.00462118771754101
533.646033146573,0.00456209388680267
517.960767775044,0.00445778748532769
494.367168815949,0.0042823095376274
452.819576067456,0.00394336347842824
377.826273718146,0.00329804418887083
332.845312784215,0.0029468657579993
336.84471855672,0.00303975387390863
351.071822879507,0.00322527790858335
369.624848611322,0.00345097755771778
389.189677742941,0.00368671226596171
408.043145119538,0.00391634381838583
425.48957966391,0.00413305878576133
441.357694555634,0.00433494322485867
455.699806132587,0.00452224942831098
468.646039247258,0.00469603291545116
480.341491178667,0.00485754563022853
490.921665557153,0.00500798723792151
500.504210285603,0.00514841322524912
509.187084008982,0.00527970694744231
516.621002588295,0.00539808985331844
523.767966645326,0.00551356616068584
530.200858235193,0.00562156057358705
536.218543329464,0.00572514695065307
541.081898903714,0.00581650488748797
545.210361775173,0.00589969188328506
548.297398788867,0.00597120127482641
549.576294961934,0.0060221098439769
548.214129510069,0.00602486610229607
428.847614932707,0.00454551884820547
419.881354819519,0.00448787781915714
412.484449901991,0.00444819141019075
406.220858203057,0.00442153769767466
400.611981640401,0.00440243233566573
395.683323023296,0.0043912815446453
391.145335333061,0.00438473962958731
386.900779571886,0.00438170551895414
382.750534263623,0.00437978008076224
378.894031166083,0.00438144147055169
375.207915471919,0.00438522169558603
371.452767666131,0.00438812631271294
367.808452847351,0.00439240693157821
364.366534559548,0.00439928452095282
360.627052995973,0.00440230293864354
357.281643006964,0.00441042897404165
354.041038269657,0.00441999081087778
350.634354255985,0.00442734090280783
347.207909753901,0.00443440572000082
343.8988206696,0.00444308526285025
340.822949751242,0.00445505785281144
337.532535197657,0.00446407071553023
334.030129759469,0.00447003972011385
330.753085392509,0.00447922467399444
327.685139648996,0.00449151749695674
324.214215813835,0.0044978732365732
320.94998726756,0.00450730236073914
317.867425572084,0.00451953922181559
314.413042984484,0.00452612686153005
311.324355804614,0.00453837799894853
308.055609069694,0.00454786120919543
304.582556308607,0.00455417815069888
301.302324531879,0.00456348194501797
298.182304903122,0.00457547116462188
294.89634177618,0.00458477310858334
291.456392921382,0.00459146964183417
288.165267139778,0.00460069756963692
285.016227892365,0.00461243880230668
281.717384660674,0.0046216233230943
278.276375451077,0.00462828616950933
275.103083615493,0.00463978744611743
271.663903019802,0.00464645986404156
268.476781772001,0.00465783893353342
265.03598218552,0.00466448320566754
261.834814737875,0.00467573351867656
258.384462069152,0.00468224085069181
255.1685743108,0.00469334824335609
251.62988721837,0.00469839599132514
248.373581829332,0.00470887550244379
245.005315419955,0.00471713537355663
241.525993994066,0.00472307992813474
238.239624875522,0.00473318197451927
234.746494356318,0.00473887006811166
231.433633106281,0.00474857849613557
227.921780397161,0.00475390584145646
224.578831439332,0.00476313624164032
221.040588797231,0.00476795134162474
217.661635553403,0.00477656291504806
214.179538702704,0.00478282777951561
210.596671754722,0.00478668414219697
207.075308456725,0.00479213412817466
203.698602341657,0.00480149542442108
200.128526965667,0.00480603469512898
196.362320037466,0.00480536630101247
192.804804718434,0.00481043307071311
189.073938491049,0.00481099456036349
185.497063472343,0.00481606639015049
181.746459285303,0.00481641376336343
177.79710071819,0.00481098592764139
173.956247324936,0.00480899751367037
170.156746015408,0.00480869152185384
166.163721740431,0.00480270002078024
161.945122858036,0.00478963762337363
157.781419117659,0.00477872382717171
153.485935418622,0.00476383720476702
149.099529933498,0.00474637238139351
144.495770280514,0.00472190576392945
139.681797940738,0.00469054647959608
134.601393147716,0.00465013392045573
129.171396544821,0.00459737839643816
123.261408959375,0.00452695383150315
116.645632232628,0.00442929142187672
108.73606766029,0.00427802472441111
98.1962581719032,0.00400732163153472
77.5573685585414,0.00307559581411265
72.5883885048152,0.00312102140511883
68.302028358295,0.00319462578239659
64.5030846655695,0.0032902107532121
61.0984944368804,0.00340525715513555
58.0291262142751,0.00353839384808617
55.2416872783654,0.00368818731086157
52.6847958186639,0.003852928838547
50.3103367340772,0.00403070029141925
48.0760826044283,0.00421956291121402
45.9476730050251,0.00441776422834796
43.899177888599,0.00462388945791683
41.9123952280458,0.00483693254441343
39.9754067494418,0.00505629551247878
38.0810047668695,0.00528175058187822
36.2252853586683,0.00551338773704423
34.4065387664208,0.00575156422499246
32.6244435549984,0.00599686432220251
30.8795156028597,0.0062500723695605
29.1727461610412,0.00651215869601825
27.5053760234835,0.00678427802121677
25.8787621784804,0.00706777964540838
24.2943045684419,0.00736422902472728
22.753412367408,0.00767544148453542
21.2574949770844,0.00800352949253941
19.807970989053,0.0083509669955569
18.4062886800373,0.00872067528149925
17.0539544422134,0.00911613700801154
15.7525713526873,0.00954155003315854


==> Data/SENS/lodi_cubics0_1.txt <==
0,0
31.6895345574655,0.0005
63.3789405347976,0.001
95.0680924259231,0.0015
126.763104987829,0.002
158.453631146852,0.0025
190.143977951097,0.003
221.834095005822,0.0035
253.52392111378,0.004
285.21337919914,0.0045
301.022362178966,0.00474944434231464
326.865123069281,0.00515720855655292
362.585917791553,0.00572084532247636
406.266918930489,0.00641010893319785
454.094344544987,0.00716484514119895
501.464288014124,0.00791244390699054
540.541426570017,0.00852929179567736
576.608136832315,0.00909889645987561
608.870120890257,0.00960890812850256
636.567549814946,0.0100477115656931
659.226619194855,0.0104085541597208
675.204205172332,0.0106669294406072
681.006694552084,0.0107702412498099
663.773090108235,0.0105202347871004
587.852251027794,0.00935985171462347
495.923958073873,0.00798544821939453
492.996045522272,0.0080091512414926
497.404334115085,0.00820171297221347
488.115048938428,0.00816950444408555
489.924816538408,0.0082173490832464
489.939256314093,0.00821759487926742
489.953356257272,0.00821783494340815
489.967073165695,0.00821806854854852
489.980365142517,0.00821829499030347
489.993192113752,0.00821851359578159
490.005516355694,0.00821872373250009
490.017303021638,0.00821892481727435
490.028520655826,0.00821911632487809
490.039141681642,0.00821929779625498
490.049142850641,0.00821946884605741
490.0585056397,0.00821962916930182
490.067216586012,0.00821977854697586
490.075267555458,0.00821991685053853
490.082655951942,0.0082200440454747
490.089384899897,0.00822016019451216
490.095463481666,0.00822026546201216
490.100907212149,0.00822036012287996
490.10573913825,0.00822044458309127
490.109992371423,0.00822051942662809
490.11371572629,0.00822058551945971
490.116985918195,0.00822064423385629
490.119933437781,0.00822069792364277
490.122796764976,0.00822075091975796
490.126035099839,0.00822081160123326
490.130561641353,0.00822089668429637
490.138224667235,0.00822104007759311
490.152796564944,0.008221311113004
490.181999240504,0.00822185194627033
490.241625618374,0.00822295384406642
490.363826057639,0.00822521110561592
490.613363776382,0.00822982484657318
490.833456007301,0.00823575220837011
488.419748392881,0.0081992181075807
487.726238683247,0.00819803399027766
489.813880592259,0.00825390583074236
488.940868911856,0.00827605600276402
491.803765941958,0.00839195729174115
494.094306002178,0.00855111997954038
499.172828777377,0.0087619888647175
500.235796348322,0.00888791104151861
502.551258248086,0.0090532713487219
503.40524425953,0.00912651298473833
503.42192377883,0.00912681571674964
503.436082576919,0.00912707215098284
503.447909579657,0.00912728582581955
503.457605754215,0.00912746049030889
503.465380164468,0.00912760003161743
503.471446159093,0.00912770840576555
503.476018094717,0.00912778957947691
503.4793092639,0.00912784749634703
503.481532240103,0.00912788609150508
503.482903970957,0.00912790940162821
503.48366026885,0.00912792186421684
503.484089144029,0.00912792899750729
503.484602329531,0.00912793885390353
503.485884756973,0.00912796505559789
503.489203726707,0.00912803307758336
503.497045746429,0.00912819320523267
503.514425857594,0.00912854721326977
503.551576366498,0.00912930323787988
503.629461734167,0.00913088851436667
503.79107217441,0.00913418066079123
503.833196152706,0.00913660126651843
504.684842459363,0.00915513365851465
505.29050584013,0.00917260344811361
501.619020571245,0.00907212261428124
506.140337620263,0.00917855111637386
503.823166665551,0.00917605311187962
502.661232373273,0.00923913058788236
507.984265196881,0.00945420272971484
510.624270333332,0.00954125356797222
501.707634563147,0.00942701128694563
505.96928657993,0.0095916663476167
504.472494015941,0.00969256671197437
501.153355948194,0.00975844346625285
498.911958995272,0.00984535277999815
495.810961953857,0.00991565674677597
496.560578120853,0.0100656106764874
493.81094904616,0.0101446281820541
491.05409968275,0.010225400260684
486.029081918633,0.0102580638890531
487.46193368698,0.0104297872373168
486.066861398785,0.010543918489452
481.138385084205,0.0105791783576255
478.738296245551,0.0106723147869935
478.953060047996,0.0108276753048156
469.908889240606,0.0107720191725667
461.652141480702,0.010728919146542
458.479453268743,0.010804685465132
460.051200993427,0.0109981131606406
455.896554371922,0.0110525327854159
451.041598972654,0.0110909086517085
446.617702346972,0.0111406216922368
448.629113410621,0.0113545981582322
443.246643422968,0.0113792297015291
434.683270332857,0.0113202753561127
437.39552486443,0.0115620834086804
428.043061843846,0.0114785598345118
427.539437906306,0.0116377882120851
421.940068474804,0.0116557509254352
419.770507989774,0.0117731437066207
414.477631296729,0.0118002233223028
410.834820620847,0.0118761428891282
408.425900123016,0.0119893214779147
403.634212002494,0.0120324068440986
400.416956593708,0.0121228442260187
397.935189698908,0.0122371015969027
393.942112296528,0.0123045704580198
392.267242927663,0.012446259476812
387.001417841801,0.0124702883205328
387.607942080236,0.0126901751016302
381.908667308727,0.0126911635146388
381.672141018301,0.0128894573958593
369.382767584593,0.0126641790374595
357.637584115654,0.0124608874368457
344.46784014439,0.0120213923776522
344.445546065409,0.0120208888710408
344.399033211235,0.0120198395374351

==> Data/SENS/lodi_cubics0_1n.txt <==
0,0
31.68888894942,0.0005
63.3775749814559,0.001
95.0724077921938,0.0015
126.763021928998,0.002
158.453466552242,0.0025
190.143688286783,0.003
221.833624606299,0.0035
253.523199710569,0.004
273.130889244709,0.00430938245934617
303.195117198491,0.00478375662117517
342.438088308809,0.00540297295044895
388.68827048928,0.00613278425678125
438.690554401371,0.00692185261610085
488.459280970408,0.00770732398906089
530.383702672911,0.00836910573139777
568.626782647665,0.00897308407101934
603.068982383825,0.00951754908427945
632.892928340039,0.0099899843667742
657.745675000235,0.0103855583175882
676.818357974988,0.0106929292187396
687.057717593392,0.0108666645786014
680.835304254925,0.0107912288533476
633.668190989616,0.0100875537709286
530.756444381218,0.00851607323239898
492.901966830952,0.00798587750288551
488.531679881325,0.00798947679200337
488.689474931175,0.00806418988588503
490.486502668436,0.00816459669309742
492.466327749016,0.00826739357573849
482.032592642027,0.00815705669224709
485.890481016407,0.00829116450772344
487.925251855517,0.00839390442095527
487.475811664245,0.00845318023051744
484.901943753497,0.00848027467473417
488.51530631226,0.00861292371503739
492.888388874733,0.00876105864043108
491.958068170821,0.00881845288351733
493.383068379365,0.00891041491898323
495.107342954678,0.00900867770915309
490.239759624823,0.0089935579038462
496.618253682985,0.00918387067023506
490.794738800968,0.00914825653574034
495.884359528262,0.00931688692909361
487.411031805998,0.00923215008632618
492.304861538948,0.00940038153294164
485.591620171156,0.00934672172030564
490.413225282401,0.00951570128960087
484.640098795379,0.00947961023089832
489.277165743598,0.00964669773296846
482.792000578562,0.00959474995087257
486.86194735762,0.00975352991085562
481.12026603082,0.00971732472468744
484.669484133763,0.00986825054594508
478.91760737527,0.00983119414136981
471.661320086726,0.00975981323649117
475.853038807642,0.00992757396803903
468.211105073912,0.00984818458128906
472.872729831658,0.0100279567773679
466.70793648118,0.00997977241476694
469.046604356782,0.0101122148308038
464.721096234921,0.0101037936351705
460.089251519756,0.0100832277674796
462.251982815867,0.0102151306304086
458.252774333071,0.0102133754580085
454.22561319828,0.0102082544680883
456.413200811051,0.0103377763537798
451.39843674327,0.0103074879383089
447.130603460051,0.0102941541444584
449.197849142028,0.0104228618161095
443.987813642521,0.0103870614266531
440.192232986517,0.0103818214250208
439.353671501076,0.010451901715141
440.957122668008,0.0105824204654374
434.42614498078,0.0105160134826729
431.971744608924,0.010547808620549
435.811346607543,0.0107364436600968
428.923855378248,0.0106588820832099
425.540735937584,0.0106676245286491
424.997628367307,0.0107494825333918
427.837686229083,0.010919089975866
419.652072505319,0.0108006254099116
418.145421561743,0.0108585056704424
420.022159768627,0.0110071448354245
417.589500637688,0.0109492598100505
417.588183150538,0.0109492270297542
417.58685978624,0.0109491944857185
417.585507072734,0.010949162145517
417.58406521998,0.0109491296500088
417.582397245395,0.0109490959254926
417.580202165963,0.0109490583385723
417.576830737146,0.0109490108580598
417.570895617983,0.0109489400924638
417.559453508869,0.0109488169275219
417.536323494626,0.0109485797572438
417.027867684809,0.0109380037781845
416.60434742104,0.0109315637563682
415.581375277011,0.0109152481369848
415.490316432824,0.0109340784342005
417.823926505452,0.0110371802558948
413.136576056261,0.0109866425149156
413.138217646312,0.0109866887931943
413.139420939406,0.0109867224304528
413.140283988464,0.0109867463918077
413.140889868216,0.0109867631317861
413.14130755324,0.0109867746589249
413.141593988579,0.0109867826283264
413.141797614106,0.0109867884777007
413.141964168445,0.0109867936440076
413.142146746241,0.0109867999422747
413.142424409181,0.0109868102792972
413.142938383224,0.0109868300617434
413.143964534555,0.0109868700415776
413.146060599526,0.0109869521294774
413.150367319105,0.0109871213289935
413.159226904958,0.0109874702995266
413.17745972815,0.0109881900687739
413.215025948397,0.0109896753855573
413.292683970159,0.0109927463842923
413.460543969593,0.010999623798103
413.805525274177,0.0110141877591768
414.594554668908,0.0110461785533375
415.987476349054,0.0111050109522622
411.728049424145,0.0110313091255325
412.7647545398,0.011138461203571
410.34697396053,0.0111747186213175
406.189845367746,0.0111617528633425
403.229468298506,0.0111817255895864
400.396116076265,0.0112051659329705
398.48819661954,0.011255636232204
398.059780869525,0.0113497459505303
395.599003230985,0.0113862001122318
394.27023878699,0.0114559601167494
390.627554999221,0.0114574483244611
388.142683512675,0.0114927769793266
384.982039875043,0.0115076295640282
383.194969916346,0.0115643771858169
381.216848629093,0.0116158937167186
379.220590490845,0.0116674475325832
377.211299709337,0.0117185683490362
374.505856072318,0.0117479670165035
372.685922773246,0.0118051130477379
370.344909452035,0.0118464004687943
369.626079208625,0.0119408779481676
367.209126784937,0.0119802286967537
364.954143333329,0.0120248697523379
361.137807218326,0.0120123569222383
358.095976658027,0.0120290887546797
356.502821693164,0.0120959521835374
354.16152897467,0.0121398873123894
348.150274866334,0.0120465254479801
342.784714706873,0.0119823553528185
334.838148805044,0.0118131107428097
321.466088430143,0.0114209675993357
304.481031175974,0.0108732338701218
286.766680277608,0.010138718416468
281.17723113087,0.00997292981443961
281.169643404909,0.00997265966219415
281.162271533934,0.0099723971776993
281.155103986985,0.0099721419459249
281.148127645965,0.00997189349531166
281.141328212177,0.00997165131233644
281.134690652357,0.0099714148574902
281.128199670169,0.00997118358216547
281.121840187168,0.0099709569458824
281.115597816142,0.00997073443324028
281.109459309287,0.00997051556996864
281.103412964368,0.00997029993747393
281.097448973522,0.00997008718533306
281.09155970189,0.00996987704127486
281.085739886548,0.00996966931830736
281.079986750045,0.00996946391878758
281.074300027105,0.00996926083537982
281.068681907126,0.00996906014899681
281.063136898922,0.00996886202395344
281.057671627128,0.00996866670067153
281.052294571619,0.00996847448634443
281.047015761597,0.00996828574398785
281.041846434292,0.00996810088025209
281.036798663313,0.00996792033221936
281.031884951758,0.00996774455309874
281.027117765649,0.00996757399613385
281.022508945574,0.00996740909488697
281.018068859432,0.00996725023580645
281.013805008845,0.00996709771448406
281.009719497382,0.00996695165795246
281.005804149816,0.00996681187706538
281.002030812622,0.00996667757595184
280.998331804649,0.00996654677058524
280.99456028159,0.00996641511706189
280.990409708921,0.00996627354456199
280.985250197408,0.00996610347192439
280.977795981845,0.0099658671457639
280.965430148846,0.00996548813676687
280.942833572497,0.00996481197604718
280.899199725483,0.00996352664034555
280.812569720819,0.00996100157869493
280.650120329235,0.00995677657039167
280.551189283795,0.00995852523278332
279.999447438459,0.00994924488471299
279.931317953294,0.00994701688861954
279.408731251262,0.00993211777029148
279.373055175292,0.00993102554812899
278.580808344459,0.00991065833233797
278.573817324303,0.00991046793972343
278.549537323119,0.00990972379036345
278.542922276439,0.00990954679407375
278.536313801457,0.00990937003378038
278.511308541335,0.00990860602767154
278.5050674396,0.00990844235596244
278.49882065285,0.00990827848256455
278.474277965632,0.00990753091315267
278.468372738743,0.00990737920741577
278.462450372792,0.00990722689099161
278.438337611576,0.0099064945933768
278.432732379023,0.00990635357321247
278.41012187817,0.00990566874664716
278.404797242196,0.00990553771983303
278.399435461978,0.0099054053679212
278.376060369264,0.00990469926857267
278.370973308349,0.00990457669965112
278.365839668374,0.00990445246881426
278.342810487223,0.00990375864336844
278.337930633522,0.00990364344886987
278.332995335083,0.00990352627598478
278.310286568828,0.00990284381480094
278.305585098286,0.00990273496639741
278.300819825822,0.00990262384131464
278.27946573122,0.00990198358546792
278.274902131657,0.00990187963867238
278.270267225208,0.0099017731473696
278.249160513642,0.00990114165526951
278.244710215122,0.00990104173365887
278.240181455703,0.00990093901225739
278.235574772608,0.00990083351049934
278.213637117977,0.00990017834908757
278.209210245301,0.00990007924576107
278.204698074955,0.00989997709891576
278.200101149586,0.00989987192818195
278.178368668963,0.00989922400646251
278.173933603138,0.00989912459427401
278.169406509682,0.00989902189863661
278.164787897592,0.00989891593797645
278.14425444885,0.00989830467047617
278.139768713111,0.00989820343545805
278.135184550981,0.00989809868886798
278.130502385461,0.00989799044605108

==> Data/SENS/lodi_cubics1.txt <==
0,0
31.6903039690473,0.0005
63.3775786005143,0.001
95.0585592552626,0.0015
100.944418201912,0.001592936462094
110.97494492392,0.00175131127927087
125.578329450928,0.00198192398847896
145.057933185085,0.00228962407181266
170.753454182438,0.00269542583680758
200.047454303173,0.00315837618856533
235.037362388397,0.00371173741850808
276.21659467897,0.00436362471240468
321.254102871447,0.00507755315698916
371.621158936868,0.00587821311978598
427.824391302035,0.00677474061490876
487.680116427076,0.00773464098445061
544.877330660677,0.00866168505744164
586.36352516619,0.00935366947543016
576.035254240887,0.00924014052431533
491.761689876854,0.00797711435632417
489.114256879147,0.008070059694288
480.599790098452,0.00805935564507543
486.009014840423,0.00827424778837812
487.387693335015,0.00842554448658462
492.148584002827,0.00863318150907727
493.111449639927,0.00877756567653025
498.148766004509,0.00899229530626895
499.453047307099,0.00914919445883861
497.519500977679,0.00923961028979749
500.5718695933,0.00941701701630464
496.277058051419,0.00946995028765089
494.561160308071,0.00957335894902706
492.053211309699,0.00965708108403602
490.033349711938,0.00975655759097619
487.307761892235,0.0098428514025437
484.70224294009,0.00993220308001501
481.536136685201,0.0100108147024693
478.801047924761,0.0100990096456499
477.745339598977,0.0102258113977662
475.27335863592,0.0103219301382148
472.111036156074,0.0104046088214229
468.016522765206,0.0104669840496127
464.820366888387,0.0105494053617153
464.053783525777,0.0106911935415019
459.575375958795,0.0107485984991611
453.087155546069,0.0107567302406835
449.136444445905,0.0108224307451677
445.972464062073,0.0109093529552183
444.030434641258,0.0110303910550331
438.342306523655,0.0110564283437072
434.693666795871,0.0111273904389333
432.915633386738,0.0112562827346786
427.049907164304,0.0112755044479109
426.847987740925,0.0114515877746385
419.984962368611,0.0114456479882503
415.393432407704,0.0115015828097722
411.864399135042,0.0115905035467447
407.251867164958,0.0116479910422541
404.428209215012,0.0117608234416016
398.434115294552,0.0117782876791129
395.268217045101,0.0118829106386731
390.601587048374,0.0119416771937421
387.621281488364,0.0120548217215202
383.721743366952,0.0121397033184742
379.617393512771,0.0122183823700482
376.30601273806,0.0123229958695459
372.726948589552,0.0124190140773629
371.503937178188,0.0125941714698798
364.815795224333,0.0125777983108552
359.435351712921,0.0126081778466195
351.105038984165,0.0125290007630633
344.529077034996,0.0123474673241321
344.527345495528,0.0123474163817358
344.52516511361,0.0123473580553524
344.522019951873,0.0123472838892125
344.516812459411,0.0123471754393777
344.50720844589,0.012346992606011
344.488221627814,0.0123466474398051
344.449071301677,0.0123459421221652
344.365825140373,0.0123444078749664
342.135603061359,0.0122691400453767
338.178015237951,0.0121455193797482
313.387375480023,0.0110963994062395


==> Data/SENS/lodi_cubics1n.txt <==
0,0
31.6901014544492,0.0005
63.3765473551562,0.001
78.4982866172766,0.00123869732861152
94.1405522521134,0.00148564324858278
112.404311593587,0.00177404498515371
133.812343038834,0.0021122187861575
160.541010292727,0.00253437393305686
189.69187680237,0.00299515646806519
223.837330390853,0.00353534760399307
263.719214907608,0.00416702026321406
309.7570335805,0.00489739001184424
359.582374658383,0.00568958037178025
413.914244825559,0.00655751229642669
473.036984300681,0.00750728002559217
531.092748780972,0.00845085715062816
579.548830666482,0.00925741804897997
594.386748265123,0.00955149296857948
537.797001044056,0.00870609381599533
487.076779965117,0.00795676392684676
486.78280997156,0.00803072072641945
490.97351083885,0.00817660645736979
495.005259152585,0.00831829285459834
498.958669930364,0.00845814608145963
491.438332905093,0.00839133983543943
481.866475313659,0.00829709769276607
484.798825500107,0.00842076828913549
486.448970603141,0.00852134271029496
486.601376815668,0.00859449804183584
483.715806125523,0.00861881314156401
486.42487902066,0.00874128456237965
485.39221159965,0.00879826285298499
488.014092329496,0.00892373522748121
489.59067973062,0.00902360607586331
485.439047732704,0.00902433049494001
490.241106944846,0.00919156312301017
491.267329794875,0.00923217515209021
488.058702997018,0.0092137580603652
487.162702652312,0.00927729496168165
481.505440982796,0.00924591855505341
485.063378539763,0.00939430248323863
479.55960184888,0.00936671777932088
482.905607938853,0.00951318460946622
477.899561171934,0.00949475426664337
481.426908316945,0.00964624194967062
475.964063015999,0.00961703949960964
471.813888733112,0.0096150233777106
473.657543348721,0.00973663339244456
468.03699165758,0.00970372524593137
470.673160956541,0.00984337125012218
466.134696848262,0.00983339822824003
465.867017796765,0.00991340452747969
464.184488093927,0.00996558448786792
457.933027444477,0.00991628094161807
461.283485953237,0.0100776289088786
454.846082597399,0.0100238389957068
451.598723013547,0.0100353328445101
454.366653939639,0.0101873038525606
448.968330946019,0.0101554635537512
446.112509847306,0.0101808966184252
447.142176733614,0.0102903276632544
443.155122495964,0.0102867889151106
440.126523296404,0.0103077477042503
440.543935559071,0.0104108903910076
437.649840005996,0.0104376509397061
434.437976755805,0.0104533898269674
432.472457088521,0.0104999998411684
431.249429788352,0.010568611432933
428.81446474401,0.0106024088228772
425.267470980039,0.0106115514300332
422.472451694638,0.0106393957246788
422.616395178181,0.010736189959528
419.620934069385,0.0107596985169096
417.045134057522,0.010794920706809
413.810908670567,0.0108096285114792
411.552747890831,0.0108526240413759
410.709784078249,0.0109119964898469
407.800506642074,0.0109376622952819
405.381943739474,0.0109769870571748
406.734110847716,0.0110708496818278
403.413601745717,0.0110860811251467
400.831149851815,0.0111220346825488
397.693004006459,0.0111418141383547
395.046799371308,0.0111760344531996
392.754154156366,0.0112207401839724
390.207276590853,0.011258771964209
388.84410115153,0.0113322259124211
385.953780581544,0.011361502061189
384.471264654869,0.0114333934936138
381.285901474464,0.0114537699678764
379.29523007258,0.011510769125115
376.051509830241,0.0115293199556341
373.863302147942,0.011580807372503
370.983884820671,0.0116105893307226
369.04209822513,0.011670375794024
366.563464050695,0.0117140936381953
364.503391687253,0.0117715978031225
362.082378736123,0.0118171897266562
359.552196450182,0.0118593935532297
357.058134329202,0.0119023236793271
354.243719181052,0.0119351288800245
352.255487214651,0.0119954698416337
349.464809168808,0.0120296360404541
347.818474334417,0.0121062800753023
343.52798621745,0.0120868277085679
339.081066552924,0.0120628604538492
331.875948937913,0.0119339314160795
321.545329903792,0.0116884458103263
289.533077751015,0.0104647366931352
287.429645072367,0.0104077159639417
281.674916242724,0.0102235244296789
279.257305814421,0.0101766549561724
278.583208988082,0.0101725669939207
278.594466011349,0.0101729639253765
278.605163378956,0.0101733373652501
278.615269552381,0.0101736861697259
278.624752728871,0.0101740092130292
278.633578690497,0.0101743053136399
278.641706523563,0.0101745730869193
278.649080096909,0.0101748106522071
278.655610987725,0.0101750150480767
278.661144039761,0.0101751810577358
278.665387527197,0.0101752988375124
278.667771075773,0.0101753491125267
278.667156053966,0.0101752934248918
278.661244581264,0.010175054316721
278.645372077752,0.0101744750051132
278.610034048172,0.0101732370733628
278.549937849055,0.0101711737510545
278.525960180196,0.0101703641769394
278.471545114808,0.0101685155526715
278.448932467847,0.0101677531317133
278.440052619886,0.0101674654061646
278.418466730698,0.0101667415941146
278.410119011219,0.0101664754135465
278.389101078711,0.0101657744881989
278.381253779674,0.0101655285640584
278.37351850401,0.0101652871886583
278.352174625633,0.010164580368133
278.344918246293,0.0101643583739876
278.324120981558,0.0101636735558554

==> Data/SENS/lodi_lby2pf0_2.txt <==
0,0
31.6337874333114,0.0005
63.2856934483091,0.001
65.3699742218352,0.00103201990595813
69.5805130865183,0.00109859522988785
76.3227402514222,0.00120523254951395
86.0811759673935,0.00135966230344865
99.1943408736677,0.00156736878188845
115.896590094655,0.00183228771165995
136.910255003377,0.00216608026933969
161.124572614214,0.00255191282445725
190.131666230363,0.00301596251910946
224.579670121587,0.00357021326610703
265.100146708184,0.00422756353220863
312.239112362968,0.00500150622695749
366.166471542458,0.00590279041571028
414.506013034246,0.00673138060293734
447.556479357978,0.00731283681304188
471.404564016904,0.00774416588186484
488.508983739269,0.00806430396288901
501.29940235666,0.00831227214679393
508.958902951083,0.00847373422011545
512.789347123258,0.00856964604083894
511.936244934611,0.00858422126452338
506.509942221345,0.00851835587080143
499.141465581357,0.00841762744160545
494.321341764647,0.00836108187975305
492.853901800744,0.00836297767221374
493.382724324111,0.00839959347670457
494.746979936696,0.00845065634554467
495.917477949279,0.00849821128185004
490.067128485239,0.00840798698889432
489.58207638642,0.00842666152997396
491.816962552413,0.00849281064669237
493.28723906313,0.00854414527088099
493.998764912129,0.00858168956200707
495.281355888224,0.00863014287991109
495.782062302442,0.00866474173062482
496.27768509648,0.00869936707926368
497.64505610868,0.00874959713144367
498.200333030111,0.0087839938279596
498.130373978667,0.00880688586274119
498.663567488913,0.00884162423249334
499.430957375682,0.00888090712372327
500.760280191407,0.00893067646239239
502.291515014924,0.00898408759227599
503.26174221565,0.00902656093951554
503.25889592843,0.00905048623152262
502.558567971436,0.0090617773943021
501.664217441485,0.00906944604003079
501.927996333817,0.00909935716551251
502.17910685178,0.00911544027414546
501.550891462401,0.00912481028855775
502.059071800645,0.00915909866394755
503.205987427555,0.00920546699682191
504.180899419083,0.00924850197447309
504.629655499809,0.0092814429057206
504.229050906215,0.00929815907112389
502.760471782299,0.00929433217451198
502.252449936911,0.00930927466667639
502.765674041534,0.00934390135801134
503.390195463388,0.00938051275646232
503.026107127499,0.00939416407657231
502.203118531549,0.00940295611267718
500.397038211301,0.00939211176735626
499.760809114796,0.00940452846905705
500.250545904202,0.00943871414288638
500.951687626235,0.00947752959465476
501.304659797116,0.00950918424871154
500.950899209067,0.00952654944009598
499.391961759897,0.00951984665352798
498.121305525115,0.00951966827011248
498.054772583876,0.00954335028101676
498.485405980212,0.00957721406086831
498.568739355998,0.0096038005388549
497.499375407544,0.00960681300783474
495.633992480947,0.0095937411882317
494.656083389731,0.00959895751247706
494.754456400634,0.00962649519281638
495.333550957623,0.00966343863209715
495.669566525733,0.00969455144875083
495.144167384367,0.00970920005939678
493.550582327767,0.00970115929292917
492.016326937711,0.009695107015129
491.539714122874,0.00971058212055295
491.736096113193,0.00973972364616817
491.765340714446,0.00976569644687323
490.283627852405,0.00975959423012696
488.41072586419,0.00974133695675788
488.798335867126,0.00977441269326852
489.033712576773,0.00980525123419571
488.606787919716,0.00982155311212748
487.149245154863,0.00981632328319658
485.422410861456,0.00980481206841723
484.708059127021,0.00981572762846922
484.757755583713,0.00984255079682746
484.718858619109,0.00986753792525822
483.100724403511,0.00985810921132822
481.366833185608,0.00984602201929498
481.448329053041,0.00987312202331241
481.359198847253,0.0098968511283191
481.000222874052,0.00991480804147727
480.044739187473,0.00992023633647041
477.921485966428,0.00989712206838922
477.00624392257,0.00990364898293305
476.883792237111,0.00992740223069759
476.778971987738,0.00995142685543802
475.541204177776,0.00995041452580946
473.936087619656,0.00994098723892285
473.581000397846,0.00995952949404988
473.370314120132,0.00998097362188921
472.929356171657,0.00999763773997261
472.164873893627,0.0100064753372399
470.399762740802,0.0099933279874447
469.2666985433,0.00999487875237456
469.047873934195,0.0100167333989845
468.946839165191,0.0100414029745252
467.788845513844,0.0100414815359212
465.500626999983,0.0100138583159795
465.23067482009,0.0100347234462266
465.11930660456,0.0100546167540265
464.744584304769,0.0100728382277141
463.749467774581,0.0100769056774298
462.046567526629,0.0100646653408316
460.735699162019,0.0100616206945989
460.297113166977,0.0100788858789936
460.107295430002,0.0101020733336794
458.604996959437,0.0100922473650472
457.012971427713,0.0100822769416133
456.602558479514,0.0101002503197549
456.652349134842,0.0101291769627074
456.452394973739,0.0101519883611067
455.416489295364,0.0101543302608909
453.612504779459,0.0101398924455524
452.158050223193,0.0101331155864727
451.531805602628,0.0101462522987316
451.193840003882,0.0101662619650029
450.211608159301,0.0101697739102655
447.817827719672,0.0101340662654213
447.490782242419,0.0101542900245841
447.57648830707,0.0101847197986392
447.42059550391,0.0102090633569204
446.225591111304,0.0102073282180757
444.788984543462,0.0102009015272502
444.252946520055,0.0102164173042502
443.761627073911,0.0102327817789746
442.524558358733,0.0102313647158041
440.612831192255,0.0102127932296811
439.1867060213,0.0102063471737338
438.748367304198,0.010223488242758
438.72565107391,0.0102521692640001
438.430593600944,0.010273077250392
436.98324646284,0.010265585974694
435.724261170114,0.0102630861020795
435.25885707266,0.0102806171339661
434.842128235364,0.0102993330013881
433.667962827577,0.0102982126373035
431.82003151024,0.010277439359072
431.573971525133,0.0103006939927986
431.321440833264,0.0103233449123567
430.476355206829,0.0103307377992993
428.975186086285,0.0103216632814178
427.372515011107,0.0103101031749354
426.426217584688,0.0103162757915128
425.94624541055,0.0103327987389563
425.054017906297,0.0103397942542715
423.529566637576,0.0103304354473858
422.756073896201,0.0103394920216451
422.609192256443,0.0103658234294057
422.503134446965,0.0103928594355277
421.86438443607,0.0104060137940938
420.479500932847,0.0104002060477016
419.293034017403,0.0103982122064952
418.843340001951,0.0104156234060649
417.83701742662,0.0104195823333077
416.023712907251,0.0104011310460178
414.346455170789,0.0103874781420504
413.604757267389,0.0103975172298684
413.350629768265,0.0104214519196317
412.911390324143,0.0104400811717939
411.647373688263,0.0104363897586299
410.569994584006,0.0104372126030229
409.934836355474,0.010450629758056
409.349761396264,0.0104658559167064
408.058385247208,0.0104611391342064
406.256733518493,0.0104361802723757
405.927106653208,0.0104584220775307
405.787044205065,0.010485857442066
405.190445263353,0.0105006174521844
403.780004619402,0.0104906035934975
402.587462869222,0.0104890101126913
401.985967809719,0.0105038740512273
401.12769368744,0.0105115776949604
399.558390142209,0.0104991202322846
398.322780563225,0.0104935763256919
398.050777337685,0.0105178434413958
397.633866315467,0.0105381104534186
396.659438225675,0.0105425835152492
395.10163842664,0.0105286412577743
394.276538203841,0.010537440603708
393.479384710246,0.0105469545014981
392.000197811641,0.010536600002739
390.814019029609,0.0105350578304943
390.323336292058,0.0105535142516119
389.259568412463,0.0105288619267252
388.832231119158,0.010549285129366
388.5589669964,0.0105740621081221
387.814771171873,0.0105851388446287
386.470559568868,0.0105786923234821
385.511456288618,0.010583606051528
384.851351579981,0.0105973890582038
383.700524210537,0.0105967721073171
381.867675108037,0.0105721790496856
381.226935870672,0.0105866928855589
380.902673254765,0.0106106758875146
380.267793441939,0.0106251180503645
378.943419923964,0.0106193007388967
377.812516280319,0.0106184312718585
377.060549214081,0.0106297321727088
375.936569086695,0.010629395607924
374.41625382643,0.010617646215522
373.606461542383,0.0106272958631733
373.18209373894,0.0106488598148828
372.513503958803,0.0106621766143162
371.16757795357,0.0106554712357475
369.963463879676,0.010653526401808
369.148403461937,0.0106628321383552
367.890384076577,0.0106575332555915
366.599862815838,0.0106460500535997
365.670552825003,0.0106526277819932
365.190066320507,0.0106727986272975
364.499574324786,0.0106859942472714
363.150565268384,0.0106789898753843
361.915855851101,0.0106745552863284
361.031857062668,0.0106820890853516
359.788301396072,0.010677918815143
358.319345142296,0.010667838941409
357.500899172455,0.0106769805742798
356.962461671523,0.0106955704334068
356.113561025137,0.0107046586898245
354.698356646034,0.0106949705917793
353.576289437414,0.0106954343718883
352.666381588721,0.0107026877761385
351.309956993051,0.0106946883762648
349.967268878786,0.0106877650627679
349.224457231656,0.0107004076026987
348.623215533633,0.0107172697117719
347.581469484727,0.0107188135533116
346.178150923163,0.0107099054590631
345.128109939018,0.0107125099051535
344.14344436649,0.0107168360409922
342.744673197781,0.0107075234169856
341.535782614845,0.0107051387655291
340.836200562079,0.0107192146688857
340.15382215287,0.010733982592364
339.012611937478,0.0107336830301237
337.662186109374,0.0107260652582018
336.647606282148,0.01072971290434
335.551444580486,0.0107301604270511
334.165468629111,0.0107212544507145
333.074176821018,0.0107226900730716
332.37374910968,0.0107372004687644
331.595509521007,0.0107495979387146
330.335074747761,0.0107441116254754
329.064126304313,0.0107393983758872
328.059247330669,0.0107435161464844
326.922821378691,0.0107428919436083
325.588023250199,0.0107356078936617
324.580190671898,0.0107399366077395
323.851308025657,0.0107539220979464
322.953634760117,0.0107619039133203
321.702197945415,0.0107578261898524
320.493636967722,0.0107548054670537
319.440413861631,0.0107570046758788
318.263793680562,0.0107550344303616
316.993636832282,0.0107499445938837
316.033743136665,0.0107561000298348
315.257558925496,0.010768841071774
314.287496779954,0.0107751158476536
312.984904295586,0.0107678838522018
311.808168372732,0.0107662866141384
310.759850212631,0.0107690934382961
309.565958660284,0.0107664790477003
308.35715200732,0.0107635786003491
307.415762948711,0.010770627405175
306.581919637369,0.0107816637410337
305.560613208329,0.0107862808533229
304.304181072845,0.0107812083160798
303.148712136971,0.010780153114734
302.095275017648,0.0107840820470099
300.912811804201,0.0107820208761415
299.755117348317,0.0107808590404309
298.806399734329,0.0107879160866786
297.902940787209,0.0107962285101275
296.838414170832,0.0107993222490825
295.603679679461,0.0107951756900131
294.448039007475,0.0107941509162573
293.353551123379,0.010795628698661
292.159904271,0.0107915984928747
291.068571183778,0.0107946069192699
290.072519672161,0.0107986188231087
289.137782990707,0.0108069261938665
288.039904084109,0.0108081847613778
286.820798931334,0.010804530797437
285.650653215658,0.0108025135887349
284.539657391851,0.010803397970061
283.400760836196,0.0108030993102523
282.302329568359,0.0108045199200978
281.305041383871,0.0108102134431267
280.325532471445,0.0108171510241684
279.238982619591,0.0108201001030946
278.040392220028,0.0108174787271596
276.864372427786,0.0108157807636045
275.739117981233,0.0108163131059112
274.602205118853,0.0108148914614182
273.509232226735,0.0108173903347601
272.463971904872,0.0108207091069014
271.446284268446,0.0108269914691754
270.345915328856,0.0108291487867479
269.138823495559,0.0108249582154695
267.93585698825,0.0108218177577986
266.806574386731,0.0108238104155138
265.702536266722,0.0108256915800994
264.60307129248,0.0108261067865583
263.543439452648,0.0108311727333448
262.446046755943,0.0108319780226812
261.344828933324,0.0108356436443591
260.14268015283,0.0108314851296562
258.918726149785,0.0108280652952076
257.750459871845,0.0108288878876337
256.629333251628,0.0108303981980479
255.530349986278,0.0108318933838589
254.4224854478,0.0108346521602411
253.253374393269,0.0108326723750714
252.08529582064,0.0108321155266019
250.901836248782,0.0108321144865132
249.616838881704,0.0108250217689271
248.336815562218,0.0108193352895636
247.14159053719,0.0108182771483328
245.996736314914,0.0108196134715733
244.791489965701,0.0108172326013691
243.538173354886,0.0108144742832419
242.243665805093,0.0108087938107703
240.917649002526,0.0108008796056649
239.51159972212,0.0107890637039195
238.048300801319,0.010775561878103
236.643475096514,0.0107650247562221
235.29131916266,0.0107575083362771
233.848777156661,0.0107447737849376
232.26283966785,0.0107248490024157
230.595207573075,0.010701248826126
228.866500366266,0.0106741174649001
227.007972417677,0.0106413894933925
224.96935386519,0.0105989503357748
222.902897712769,0.0105555468205997
222.354404512167,0.0105436033013778
222.363619134772,0.0105442950445238
222.301246372302,0.0105421507512242
222.199605320494,0.0105389304509445
221.99109717091,0.0105338428456562
221.467390317354,0.0105205804040981


==> Data/SENS/lodi_quad.txt <==
0,0
31.688776998479,0.0005
63.3650162082243,0.001
64.0939180216771,0.00101153642324132
71.0700354902456,0.00112171739975697
83.5851249979117,0.00131941666107645
97.3629092382515,0.0015371693285931
114.328003788796,0.00180546626712328
145.63766820998,0.00230085758341432
170.541113252971,0.00269570121804854
190.527782920773,0.00301365150376883
225.753031263368,0.00357455176102487
266.599761559697,0.00422757365526299
313.615034474103,0.0049836082803248
372.819883908257,0.00594275937074966
423.330231612298,0.00677629466936199
483.666201556958,0.00779053200131756
516.84550325717,0.00838445888032635
513.182275638237,0.00837369347638974
503.595309219418,0.00826396046998006
480.113319503212,0.00792212291855036
473.775435423509,0.00786289178943779
473.798244626382,0.00790783660293483
476.740730185516,0.00800065133062995
478.547823678605,0.00807341254080139
480.200197009741,0.00814285817990704
483.201609534916,0.00823544571070022
482.100802318469,0.00825685347607691
472.614839321166,0.00812150619876387
475.374361287227,0.00821048423378497
475.300270768424,0.00824856258101069
476.535890937924,0.00830958053980851
478.3075016599,0.00838114686819836
477.284991715698,0.00840144175104869
479.700790425118,0.00848642069613176
477.832115936269,0.00849438702788648
479.982166894092,0.00857423523629999
480.133562646214,0.00861684229947586
481.080732418949,0.00867445491147542
481.02048970405,0.00871363712297023
481.880702616021,0.00877221297203082
482.71278928587,0.00882915468096472
482.138784760798,0.00885481120879776
484.746090898218,0.00894508137529245
483.82383816774,0.00896246888832013
486.102748667936,0.00904735245281928
485.141474943228,0.00907104901470974
481.916699662414,0.00904858100433371
482.890912380853,0.00911042922589886
484.904033201186,0.00919154121448644
487.564638874737,0.00928507911778398
487.090000323577,0.00931887552501816
483.945601255678,0.00930113582583233
485.354997948398,0.00937184697561032
486.171471627939,0.00943095729175676
482.486253296635,0.00940152103984987
482.937775914235,0.00945432375938136
484.897704755477,0.00953673764026947
485.697013463056,0.00959605023821572
481.332149111032,0.00954986993464518
481.882566934256,0.00960509949585676
481.3302291973,0.00963627006905788
477.990198847291,0.00961281239478968
479.166037078742,0.0096814188668038
480.392273999428,0.00975109417948584
478.87978691156,0.00976448565141659
476.422723965244,0.00975742527182805
476.797438352044,0.00981036184760772
473.30016551424,0.0097822911687345
473.3947479841,0.00983009745445278
474.16196321079,0.00989157689353267
472.461811694882,0.00990141587706031
470.63673187262,0.00990896837965985
471.278662617321,0.00996863699186737
468.454356354538,0.0099540037396433
467.241772151538,0.00997476741324425
468.545234617969,0.0100495909187226
467.691936060495,0.0100778347936755
464.361443570873,0.0100518393891665
465.244416941392,0.0101188376216594
464.139391830181,0.0101413046551026
461.144227460247,0.0101222313212247
461.980899366223,0.0101889354748751
462.031582035631,0.0102344216967671
458.735525965924,0.0102078153072385
458.22043655972,0.0102449995986755
458.799131877806,0.0103071171342101
455.346227419854,0.0102756170108822
455.665273629785,0.0103311292169743
455.752485035663,0.0103772754871238
452.134130181585,0.0103370492738113
452.618888899382,0.010396975474994
450.778491325559,0.0104034854809334
449.217633363123,0.0104167064027882
449.216196433785,0.0104627824667738
449.391238729815,0.0105174896789198
446.408795894694,0.0104933433197747
446.792136375027,0.0105536680630801
443.307865612886,0.0105196316524722
442.955309860059,0.0105552860760216
443.811326640832,0.0106277150982574
440.190750810863,0.0105863295568389
440.808622566969,0.0106538376519364
438.511529660873,0.0106487397781062
438.16033854087,0.0106923144354586
437.327537148579,0.0107183998380781
435.100020803432,0.0107133420892834
434.610423585405,0.0107543039930283
433.03738185676,0.0107674364160967
431.870453708033,0.0107895365155038
432.237165303603,0.0108246430850713
432.746239353635,0.0108649262522273
429.167644049892,0.0108171635531242
429.348510431546,0.0108761774336859
427.488117445001,0.010881837127163
425.171356004936,0.0108721400784563
425.522747949419,0.0109363219585184
423.734397726121,0.0109437822433959
423.0117060781,0.0109801717558803
421.636863073562,0.0109987451041935
420.689893079943,0.0110280593404354
420.904146072269,0.0110897609612905
418.308174758303,0.0110751432686854
417.741437024157,0.0111129152341774
416.325804267395,0.0111297223550784
414.08933102354,0.0111137226395893
414.756264161759,0.0111870460620659
412.677888917085,0.0111864044437654
412.320689470135,0.0112342831260073
409.939950452692,0.0112250826837241
410.056407486725,0.0112868317669511
408.63664245953,0.0113047912823771
407.06457182233,0.0113162278635446
405.304815547607,0.0113245498480337
404.702316400507,0.0113666944314658
403.727992378907,0.0113980234149651
402.002317739061,0.0114076398711761
400.222761496278,0.0114155498340399
399.197437093355,0.0114460227886871
398.545272556451,0.0114875208435087
396.62224060631,0.0114913199369663
395.166971433871,0.0115091181599772
393.825381174856,0.0115305360851663
393.186727336268,0.0115732934395166
391.201095639429,0.0115751382939822
389.813663132513,0.0115953466625117
388.350063041262,0.0116132914878057
387.798860792458,0.0116595836238005
385.858381956201,0.0116627137879733
384.623234045217,0.0116880420815639
383.045028550953,0.0117025628832363
382.48900045697,0.011749583562602
380.636017946332,0.0117553795527864
379.303546087699,0.0117779853221442
377.875727465401,0.0117974448731446
377.139835909911,0.0118394700143893
375.532361645051,0.0118531775007536
374.141545247835,0.0118741091791251
372.868960504749,0.0118988798944714
371.973696330806,0.0119362623255708
370.612088013428,0.0119582085889841
369.118658687176,0.011975826996517
368.029448466953,0.0120070824432768
366.970947878341,0.0120393640523174
365.825845807523,0.0120688812615274
364.289062662361,0.0120849502972759
363.292746693883,0.0121198125261086
362.282275303016,0.0121540229194156
361.146559554158,0.0121841249546332
359.731376646651,0.0122043277143025
358.579357570715,0.0122340525926429
357.80931324911,0.0122771874464757
356.45228656736,0.01229942947103
355.319159401536,0.0123298382116562
353.735548816927,0.0123439126011707
353.187983767411,0.012395996471795
351.585506214504,0.0124088843664657
350.314605006304,0.0124346107990958
348.319415190389,0.0124329905787046
347.095726001425,0.0124609061262588
345.491429953136,0.0124739784216201
342.758335547725,0.0124440237170528
339.544093120518,0.012395522840408
335.792332840295,0.0123267609858893
329.72625250122,0.0121663744039559
309.836148141006,0.0112885676649691
303.273093211723,0.0111172072877235
297.622505363451,0.0109887217676058
301.47278680438,0.0110072300422288
297.106103164547,0.0109293109443072
295.476578853427,0.0108886289247231
294.351058007292,0.0108109401019324
292.111536002811,0.0107720094307914
302.04905167771,0.0109479111791292
302.015852667393,0.0109467059971509
301.985262498485,0.01094559300001
301.956929458416,0.0109445597544314
301.93055827673,0.0109435958808736
301.905910050664,0.0109426930435649
301.882799808358,0.0109418448551001
301.861091972679,0.0109410467056919
301.840694099489,0.0109402955313117
301.821549353545,0.0109395895384607
301.80362824063,0.0109389279059725
301.786920129755,0.0109383104862097
301.771425069215,0.0109377375300152
301.757146318513,0.0109372094633378
301.744083869039,0.0109367267517641
301.732228970042,0.0109362899085593
301.721559209234,0.0109358997445926
301.712032765289,0.0109355580489481
301.703578452566,0.0109352690747823
301.696073732214,0.0109350425798242
301.689292820624,0.0109348999188645
301.682784311663,0.0109348861664321
301.675586633111,0.0109350941624171
301.665576203913,0.01093571209522
301.648000946686,0.0109371176545346
301.496773915748,0.0109375031985016
300.784391101377,0.0109248994666047
299.202665757335,0.0108933133168515
296.313488488437,0.010836467601473
295.572883459686,0.0107994226461823
294.985346886371,0.0107287728765488
291.289093042545,0.010676789210131
291.293357200406,0.0106775856341508
291.325743400816,0.0106801286362786
289.320870911575,0.0106168325184327
289.317816183216,0.0106167961058443
289.317347375156,0.0106169378014537
289.32233313693,0.0106174542850837
289.33888654331,0.0106187614495281
289.380438604452,0.0106217532302271
289.397034004606,0.0106230032065353
289.439945107884,0.0106259221930003
289.45818801676,0.0106271741162575
289.502339839752,0.0106300163904729
289.518909885657,0.0106311006670408
289.535476354367,0.0106321848463821
289.541778688515,0.010632654406867
289.548043657364,0.0106331226059807
289.554272091738,0.010633589474541
289.571709763823,0.0106347294621458
289.577799081836,0.0106351912641631
289.583855569602,0.0106356518730418
289.589879903802,0.010636111313886
289.606551448809,0.0106371995562316
289.61244921727,0.0106376543937082
289.618317672298,0.0106381081684179
289.624157413689,0.0106385609026501
289.629969027118,0.0106390126181775
289.646734648478,0.0106401044664249
289.652427374076,0.0106405518651224
289.658094500905,0.0106409983390078
289.663736545782,0.0106414439073369
289.66935401341,0.0106418885889235
289.674947397362,0.0106423324021759
289.692685326191,0.010643483906217
289.698162938212,0.0106439235246712
289.703618747867,0.0106443623596775
289.709053222192,0.0106448004287303
289.714466913246,0.0106452377525794

==> Data/SENS/lodi_quadn.txt <==
0,0
31.6880211749531,0.0005
63.3608245332252,0.001
67.4503451875505,0.00106463138672802
74.3915800104485,0.001174332462691
84.4258507392076,0.0013329729528372
97.7483799051734,0.00154373120951168
115.722071852718,0.00182794901181112
136.082629814288,0.00215041518066281
160.524847128565,0.00253816464628942
189.676210486364,0.00300165990098681
224.106582102316,0.00355082781565015
262.823637219368,0.00417046809729733
306.465056562136,0.00487481025075246
356.81302056764,0.00569468443213216
410.974725051472,0.00659228175610261
466.698783164558,0.00753856065578326
511.620987434582,0.00834691502309598
515.695969563188,0.00850975660035013
477.666831930549,0.00794833231204172
471.850685791649,0.00793903951262033
475.372841762154,0.00808403716977458
479.345834069313,0.00823431071731897
482.764583350599,0.00837371332598711
477.953704273834,0.00836220561319673
470.178389190502,0.00829605727880848
472.008757132387,0.00840757210528488
472.379287302689,0.00849343618439923
471.960282964088,0.00856824291997791
472.530842702094,0.00865868079734071
472.50081600411,0.00874253732864891
473.530194479208,0.00883917304704894
471.377082975049,0.00888238810012205
473.287053261429,0.00900382380220836
472.632336887582,0.00907578611128331
471.686449608502,0.0091442866689345
468.299359089307,0.00916289647137425
469.714117782379,0.00927812991041862
466.281759671979,0.00929605055104126
466.674032681424,0.00939131128105809
462.836523395695,0.0094009351963268
463.842521168912,0.00951163367639164
459.723623766064,0.00951060007689218
456.337683052764,0.00952894582792128
456.767026782852,0.0096295124588849
453.145924209045,0.00964275483154764
453.114172453642,0.0096430184544618
453.117486789293,0.00964300902919726
453.11877015846,0.00964300007751703
453.119169365256,0.00964299592859801
453.119183141656,0.00964299583711596
453.119003002026,0.0096429978405901
453.118807192593,0.00964300012770524
453.118592599595,0.00964300272112932
453.118357822949,0.00964300569122322
453.11810210438,0.00964300914864958
453.117826040033,0.00964301328043825
453.11753307463,0.00964301842087417
453.117232520313,0.00964302519237583
453.116945622035,0.00964303478613641
453.116717711671,0.00964304952198818
453.116642544153,0.00964307396647296
453.116911038748,0.00964311716777404
453.11790903347,0.00964319712849837
453.120413944381,0.00964334977475262
453.125992840898,0.00964364700684034
453.1151905182,0.00964392858600024
453.161893196224,0.00964541303806047
453.212316139299,0.00964775162226797
453.31745664007,0.00965250346879905
453.339481989671,0.00966067482299511
453.303852698493,0.0096729278204926
453.144297795791,0.00969672191907818
450.166666534269,0.00968376347994454
449.632902644228,0.00976647037201671
446.157800071111,0.00978318652255934
444.898034927905,0.00984981982279982
442.942507871548,0.00990201263503285
439.845211554511,0.00992689874453774
439.124898864377,0.010008476204345
436.005812731379,0.0100338628037459
434.2608694448,0.0100912051123995
432.507131038197,0.010149417812216
429.999582187546,0.0101901239074354
426.652717091074,0.0102091994679776
424.330711966425,0.010255575616504
423.390518138814,0.0103351058647645
420.291105039416,0.0103591242947947
417.656188202222,0.0103958904431535
416.01452368073,0.0104584250548379
413.531104913905,0.0105023272659504
411.936974335942,0.0105695889683799
408.686505027438,0.0105910325647189
405.574218687978,0.0106144566427425
403.746461019652,0.0106759642609399
401.303053157283,0.0107206681942465
400.232122852644,0.0108058555306378
397.533728286485,0.0108449250554734
394.153217803908,0.0108557911825592
392.17721807525,0.0109161600962079
389.269705455317,0.0109479372886811
387.575542330061,0.0110182167049816
384.509864634694,0.0110453073681827
382.766309502855,0.0111158285730562
379.437540607339,0.0111335084033202
377.465764043693,0.0111983701098755
374.290724261386,0.0112257200094898
372.119495684637,0.0112838932035397
368.915406547655,0.011311469935582
366.588875853886,0.011366710201478
363.464588984996,0.0113963132311768
361.057852123733,0.011451083660388
357.996548089823,0.0114838489815083
355.548311280065,0.0115378353548854
352.553401124734,0.0115738122945563
350.082792701283,0.0116281104496505
347.156128823583,0.011665440671032
344.668900211861,0.011719955969921
341.765864532137,0.0117593463824587
339.250020320261,0.0118127996475293
336.248724828759,0.0118498374724631
333.453106165937,0.0118970850869614
330.063099916026,0.0119195557666994
326.510439048374,0.0119379869265207
321.851282824834,0.0119140127354792
316.037585675017,0.0118411485132944
306.847221097691,0.0116384372378571
286.353872127497,0.0107473537995299
282.968213112192,0.0106369190356451
280.921128458008,0.0106049829726598
279.89805258096,0.0105828019763915
279.188255399865,0.0105689532113174
278.530062476966,0.0105600488975182
278.528604635269,0.0105602195145664
278.515333202536,0.010559849803
278.222107219997,0.0105545386981461
278.217117703406,0.0105544788009181
278.212095476903,0.0105544172270528
278.207040520703,0.01055435398502
278.201952804059,0.0105542890825769

==> Data/SENT/lodi_FixMesh.txt <==
0,0
13.7885312625949,0.0001
27.5745431605925,0.0002
41.3555161633857,0.0003
55.1289313284442,0.0004
68.892270305457,0.0005
82.6430155110621,0.0006
96.3786502837787,0.0007
96.3881816403814,0.000700069431912167
96.4072344899496,0.000700208228073875
96.4452986233469,0.000700485518340279
96.5212613336994,0.000701038895778214
96.6725301200496,0.00070214087889905
96.9724849385572,0.000704326076228522
97.5623993489558,0.000708623834939058
98.7047221576563,0.000716946790177596
100.856298283508,0.000732625638843256
104.72962917864,0.000760859527448124
111.267622979694,0.000808542307211368
121.482883867504,0.000883111806947289
136.026255325804,0.000989436120421081
155.595269921779,0.00113283053270014
180.612853618268,0.00131678622554875
211.554472887294,0.00154546336894078
249.012560942737,0.0018243551705287
293.710212493634,0.00216071776248346
346.451186894694,0.00256376236874412
407.970233166082,0.00304448922049356
478.747180900088,0.0036159049147967
558.233140003699,0.0042898704304195
617.235405527697,0.00482246775591983
657.276321569761,0.00520947297749291
683.789162966637,0.00549018155425144
692.179920070031,0.00562354584254243
642.303995263977,0.0052621420703294
618.901876390839,0.00513099756206175
605.23649194856,0.00508433122951739
595.523850272107,0.00507175623977351
586.335606157852,0.00506361637779986
577.615823777702,0.00505958384994985
568.875861665578,0.00505524196753811
560.329520780378,0.00505260925687807
552.004201695874,0.00505205641955643
543.50328455022,0.00504979114159494
535.131224691743,0.00504871129435154
526.868784961869,0.00504870919547374
518.542867740841,0.00504810245935142
510.24269151223,0.00504768482859963
501.993706483657,0.00504777255791919
493.826523000257,0.00504878424738903
485.530322722767,0.00504834526248302
477.297849522817,0.00504856508841463
469.219693419947,0.00505055282697448
460.943448263225,0.00505027471822032
452.749980113387,0.00505090157097818
444.664669815301,0.00505282555295227
436.443728351692,0.00505315601679565
428.282499872255,0.00505414832360825
420.163509061486,0.0050556604973641
412.056483702342,0.00505739365798514
403.882248018783,0.00505818103635373
395.758002214595,0.00505959766443188
387.742627271063,0.00506255619289872
379.563027830903,0.00506320214826648
371.459607859547,0.00506486959699408
363.461483235869,0.00506809612253467
355.314784089688,0.00506914165643976
347.245718205831,0.00507128014625674
339.22136194925,0.00507410959401041
331.14492340311,0.00507618978604595
323.067830757409,0.00507815931958596
315.000915669791,0.00508026850411386
306.989822828092,0.00508343973656987
298.883110760558,0.00508484246959845
290.798416335631,0.00508659394461848
282.78734998585,0.00508980694566452
274.634733847263,0.00509028946334474
266.51230727139,0.00509129753255126
258.420245141779,0.00509297319599335
250.222313157282,0.00509250162897402
242.016357163605,0.00509176184176178
233.771929495999,0.00509018087722689
225.483695279363,0.00508775637292169
217.080218350275,0.0050824711594687
208.620705454207,0.00507579423591832
200.119597384428,0.00506825260801069
191.412803224825,0.00505514545691055
182.609505108567,0.00503933099324211
173.671725727646,0.00501973522430191
164.477903087925,0.00499242374022803
155.058275793579,0.00495777176809692
145.333101697673,0.00491278152596131
135.222309348814,0.00485419481321555
124.549733648597,0.00477378148430568
113.176369279997,0.00466419776140465
100.762152861867,0.00450731668289412
86.7080690373202,0.00426675865590183
69.8178798682074,0.00385124837361085
56.9460408329308,0.00336217264614594
40.7025716018192,0.00252965339952103
39.5371454266389,0.00254699452845736
36.8280913193333,0.00259338762619018
31.5116947921611,0.00271550590453604
19.8418551220629,0.00329461945092246
13.1435405037077,0.00471687350756412


==> Data/SENT/lodi_cubics0_01.txt <==
0,0
13.7889524627553,0.0001
27.57790486239,0.0002
41.3668571356897,0.0003
55.1558092192273,0.0004
68.944761049188,0.0005
82.7337125612368,0.0006
96.5226636903819,0.0007
110.311614370834,0.0008
124.100564535858,0.0009
137.889514117625,0.001
151.678463047046,0.0011
165.467411253607,0.0012
179.256358665185,0.0013
193.045305207857,0.0014
206.834250805696,0.0015
220.62319538054,0.0016
234.412138851758,0.0017
248.201081135981,0.0018
261.990022146813,0.0019
275.778961794514,0.002
289.567899985646,0.0021
303.356836622682,0.0022
317.145771603569,0.0023
330.934704821234,0.0024
344.723636163039,0.0025
358.512565510142,0.0026
372.301492736797,0.0027
386.090417709533,0.0028
399.879340286212,0.0029
413.668260314956,0.003
427.457177632882,0.0031
441.246092064637,0.0032
455.035003420674,0.0033
468.823911495214,0.0034
482.61281606383,0.0035
496.401716880554,0.0036
510.190613674404,0.0037
523.979506145169,0.0038
537.768393958281,0.0039
551.557276738509,0.004
565.346154062162,0.0041
579.13502544736,0.0042
592.923890341797,0.0043
606.712748107219,0.0044
620.501597999533,0.0045
634.290439143086,0.0046
648.079270497012,0.0047
661.868090810755,0.0048
675.656898564507,0.0049
689.445691888429,0.005
703.234468451515,0.0051
717.023225306324,0.0052
730.811958668367,0.0053
744.600663596865,0.0054
758.389333523292,0.0055
772.17795953944,0.0056
785.966529295301,0.0057
799.755025244993,0.0058
813.543421767009,0.0059
827.331680268035,0.006
841.119740522538,0.0061
854.907504652666,0.0062
868.694805956379,0.0063
882.48134472341,0.0064
896.26654768901,0.0065
896.279031813871,0.00650009057997959
896.297867415427,0.00650022722616491
896.335492082296,0.00650050018102807
896.410555933808,0.00650104474553099
896.559946966568,0.0065021285317816
896.855823740547,0.00650427503344023
897.436276729356,0.00650848607859611
898.554388066566,0.00651659779740734
900.636482100278,0.00653170340402356
904.292802613401,0.00655823125926276
910.155267548797,0.00660076940017206
918.488937411227,0.00666125006268175
928.871982116762,0.00673663326032975
940.36944695127,0.00682017626836929
952.124189428669,0.0069057378608077
963.761426571694,0.00699074881667644
975.181364905714,0.00707477989056776
985.909323764702,0.00715496972482539
993.677885659558,0.00721595549871677
994.554484918021,0.00723133405768238
974.889231844788,0.00710628154068851
893.160572889817,0.00654638243724057
767.343314418505,0.00567289620022478
719.381440897272,0.00537517493567011
695.304736817129,0.00522167263541672
679.338488459722,0.00515849022609773
662.413511701357,0.00508821610929148
656.587793759199,0.0051020087484575
642.434932849338,0.00505179385316808
633.617149194112,0.00504285541574853
630.065806217759,0.00507549507450316
620.044497531018,0.00505692687507528
621.896058781212,0.00513487143225031
603.24949184602,0.00504455447675228
596.238919306714,0.00505114224492047
594.631137882215,0.00510518494862177
578.707521338814,0.00503349390677546
574.09945141647,0.00506008392918935
562.532547377329,0.00502581533789756
554.247869283839,0.0050206247547356
551.423756967814,0.00506462814718165
540.259144870017,0.00503276684322604
532.940542725204,0.00503648419094199
540.191238217612,0.00518090456441359
515.474274143286,0.00501698684034593
512.000466042667,0.00505722701890204
501.679882426574,0.00503118949734695
499.247652871135,0.00508368982046538
485.313651889237,0.00501998090951339
478.536739388314,0.00502957129588855
475.213782872358,0.0050755938033518
464.75765043876,0.00504591838179424
457.726301227248,0.00505393710991207
454.255584384819,0.00510379650531881
439.431336648467,0.00502217666466167
435.87316012445,0.00506881735334977
425.678736154842,0.00503923480146747
417.42738566087,0.00503245974706782
413.430482614846,0.00507664810366024
403.452037921474,0.00504822609997032
402.565632268572,0.00513433991480365
389.979054912148,0.00507162812706249
379.393218024605,0.00503416714208395
374.995657130664,0.00507623233869819
365.718204644384,0.00505414003191073
358.156941996558,0.00505530995571902
353.041222527211,0.00509080989095012
343.01625468032,0.00505664950811654
338.508649175104,0.00510320084604848
329.155229004269,0.00507724704041658
330.221617410013,0.00521682321931305
314.297210119423,0.00508535861155547
305.775043772353,0.00507017159091661
300.172019895972,0.0051032377658225
290.973121152701,0.00507606364949134
282.783071863286,0.0050662677432554
277.473339653234,0.00510759733944936
268.364614417726,0.00507998063486701
265.196346329988,0.0051661206734286
252.983724664348,0.00507550113381539
244.96039608632,0.00506905155868477
238.803820060508,0.00509700082573601
229.982034124399,0.00507109632317601
224.614696882818,0.0051206375054375
213.79563767949,0.00504717155563292
205.916277791295,0.00504189218220598
199.587925095548,0.00507477232672015
190.298832782065,0.00503328489784002
181.941356564683,0.00501789442840847
177.257359390538,0.00511933218273885
163.5381316061,0.00493825693689221
155.250727453697,0.00492276096562968
144.639171153541,0.00483430705291074
134.187999802614,0.00475028907165627
124.387551817011,0.0046883261892663
111.559814492433,0.00451185407994126
97.1337469951795,0.00426848262876091
77.6336218427623,0.00377366989656131
50.1305844380791,0.00274679448363784
32.5141109386248,0.00206392517436564
23.6898102362821,0.00237298993259058
17.7619676406182,0.00390712015296531


==> Data/SENT/lodi_cubics0_1.txt <==
0,0
13.7889484166271,0.0001
27.5778909612125,0.0002
41.366820875256,0.0003
55.1557318187972,0.0004
68.9446174154733,0.0005
82.7334712400475,0.0006
96.5222868056381,0.0007
110.311057550563,0.0008
124.099776824712,0.0009
137.888437875353,0.001
151.677033832266,0.0011
165.465557692089,0.0012
179.254002301753,0.0013
193.042360340865,0.0014
206.830624302871,0.0015
220.618786474834,0.0016
234.406838915606,0.0017
248.194773432176,0.0018
261.982581553914,0.0019
275.770254504406,0.002
289.557783170519,0.0021
303.345158068281,0.0022
317.132369305083,0.0023
330.919406537633,0.0024
344.706258924985,0.0025
358.492915075839,0.0026
372.279362989172,0.0027
386.065589987059,0.0028
399.851582638329,0.0029
413.637326671428,0.003
427.422806874512,0.0031
441.208006980395,0.0032
454.992909533418,0.0033
468.777495734693,0.0034
482.561745261332,0.0035
496.345636054239,0.0036
510.129144067749,0.0037
523.912242972692,0.0038
537.694903802348,0.0039
551.477094527974,0.004
565.258779546991,0.0041
565.271453361667,0.00410009093640168
565.296445709439,0.00410027228448828
565.346413992336,0.00410063486160789
565.446284981098,0.00410135954016655
565.64576523749,0.0041028069988193
566.043683535129,0.00410569435613628
566.835388206291,0.00411143909873825
568.402558810655,0.00412281079180203
571.474157184481,0.0041450990551755
577.382630925092,0.0041879729498786
588.371314262616,0.00426771266328998
607.697385556431,0.00440795996118191
638.993983038345,0.0046350978319368
684.502281490458,0.00496543794739077
742.634327555374,0.00538756036418165
806.473359127347,0.00585146386040633
866.011029124495,0.00628485229726501
914.08621146221,0.00663635964505702
945.624597163044,0.006870244089759
966.771542090943,0.00703319912474511
963.002781438255,0.007023977527374
894.828077166755,0.00656253275931125
770.704674441044,0.00570020299562624
717.472414701086,0.00536252254888889
691.296900801123,0.00523814820818493
660.395918836003,0.00505587295079765
670.11112442326,0.0051916255217231
653.078238814149,0.00511837527311317
637.735242906832,0.00505727015339359
627.933530204794,0.00504072091727637
624.636083220822,0.0050761720334611
611.018513896689,0.0050284067718529
603.784655209088,0.00503279116988608
605.253641904154,0.00510992196666085
588.276618686642,0.0050318218487364
581.046461218752,0.00503699106406679
573.570224468196,0.00503826222212632
563.687906941163,0.00501948383731175
556.884584413475,0.00502759590596058
548.086977895231,0.00501771369360394
541.240402417158,0.005025892458816
541.595108238035,0.00510122065269833
527.404498627298,0.00504047967596233
526.471698362653,0.00510662872740686
511.853325472253,0.00504005456832273
500.360766719536,0.00500297650393843
497.204875606975,0.00504793728697028
488.316335018717,0.00503595371763777
479.380993063469,0.00502343910924842
474.759771015544,0.00505581529452462
465.645891492082,0.0050412030180418
465.064090125432,0.00511910903136929
450.130516418874,0.00503940482347698
442.932382518162,0.0050464326390298
435.884382842409,0.00505260667833773
426.699575708525,0.00503556046235274
424.148844190184,0.00509590476721108
411.3360102052,0.00503435222700233
403.278961756275,0.00503012589644753
402.708673171865,0.00511930990873563
390.520350107954,0.0050620904221615
381.770570001199,0.00504879018466733
384.044507684969,0.00518679422148674
364.908755261609,0.00503012820832786
360.654050122721,0.00507649668211757
351.885210859954,0.00506091903787722
343.40414216894,0.00504935390408268
338.200416516754,0.0050855720271253
329.805437696426,0.00507494070475679
327.096591403974,0.0051522748801157
314.169278772614,0.00506888809550851
307.015358968011,0.00507919112839798
300.089147901377,0.00508917570964452
291.384642955317,0.00507137150027579
284.012302018185,0.00507611213480004
278.379836069352,0.00511170917942198
268.277974201022,0.0050668845641857
262.860485928871,0.00510922612572487
254.203184466516,0.00508946319220827
249.223326567285,0.00514563903441858
238.536003081956,0.00508347493614503
229.394673560135,0.00505134844772519
223.505838756387,0.00508931340283316
214.578526683759,0.00505981523899562
206.00477328078,0.00503846450486274
199.376969901111,0.00506405324085781
189.96313604158,0.00502030813244333
181.747721367274,0.0050077131492598
174.904627786097,0.00503583167364249
164.333443067289,0.0049578331099616
155.355413237761,0.00493394288164686
145.397235997402,0.00486317209230372
134.496822555779,0.00476327426783157
124.565306798322,0.00469656574863329
111.58197358306,0.00451543992375397
97.6093854218312,0.00428829461590099
79.7893215100348,0.00388335520966259
54.3006410487929,0.00302050453484178
37.4303140972271,0.00209628030292646
24.7772818258461,0.00231856496309954
17.31900701847,0.00370144390084348


==> Data/SENT/lodi_cubics1.txt <==
0,0
13.7842591199194,0.0001
27.5723045397233,0.0002
41.359087999495,0.0003
55.143978152107,0.0004
68.9263417558566,0.0005
82.7055434569251,0.0006
96.4809452476513,0.0007
110.257725091714,0.0008
124.023780784132,0.0009
137.784102562536,0.001
137.797094516865,0.00100009443724999
137.823064860133,0.00100028321327866
137.874951377094,0.00100066037207807
137.978508612193,0.00100141312302928
138.184766850769,0.00100291240889055
138.593912982027,0.00100588651264976
139.399143236837,0.0010117398925757
140.96045750782,0.00102308985813872
143.907884338251,0.00104451783534862
149.232496690112,0.00108323377482872
158.261285777826,0.00114890060209429
172.437548701691,0.00125205201487715
193.011729603051,0.00140186803328649
220.865324240642,0.00160492776734525
256.588704021499,0.00186582371215515
300.717120229728,0.00218895769121702
353.90605411162,0.00257995548559732
416.938533182532,0.00304596026950936
487.230154814631,0.00357019595296378
569.964201962155,0.00419458323930925
662.951441963953,0.00490986296274781
760.755854041869,0.00568713543966255
817.784570819453,0.00617037876726884
796.311558380345,0.00605529485219868
729.533203326921,0.00556743042633281
681.100347620047,0.00525339153532194
656.843629555878,0.00512489595310379
644.132158200572,0.00508647745187116
632.395346659225,0.00505619412893443
622.626217196853,0.00504125854438855
616.854095560532,0.00505810101519076
606.1461823413,0.00503516848644478
597.975554860138,0.0050331606589112
591.278055985032,0.00504328222540629
580.712231144949,0.00502069337588505
574.007572695001,0.00503145261829222
565.441135808446,0.00502589566448059
556.648438258946,0.00501814996989205
549.248051051228,0.00502325949447974
541.080428745557,0.00502123647319371
533.204220776297,0.00502179592562309
525.233806600496,0.00502178750194802
517.33512442753,0.00502229975151786
509.215483599969,0.00502063131650071
501.454980514591,0.00502278166966764
493.585628775632,0.00502368073024132
486.048249842859,0.00502810624255673
478.281504014552,0.00503060899718532
469.980863331289,0.00502760438442175
465.399358821773,0.00506316643990548
454.390383182696,0.00502941518960245
445.681272549204,0.00502079577163072
442.715401595353,0.00507774096425356
431.537878951326,0.00503990819413324
422.765746487309,0.00503022014053499
420.96309964823,0.00510738408014824
408.602082996616,0.00505189232260882
400.172333977967,0.00504622911288083
389.124160554011,0.00500965110020525
383.838012565541,0.00504246036838945
375.902136746661,0.00504221494596152
367.560124865525,0.00503662421954662
360.017502214002,0.00504189638759102
352.774974857376,0.00505176292156524
344.574658024521,0.00504776583052353
336.914270280084,0.00505213011198665
328.520423738952,0.00504471196245251
321.433395344091,0.00505726331961116
313.292775519095,0.00505314902765476
305.53922653186,0.0050557329090225
297.797108337863,0.00505820890128326
290.386254856573,0.00506647615555443
282.204932035785,0.00506168896548553
275.166690452997,0.00507785982168949
267.524788045602,0.00508297260356156
258.915242029155,0.00506987186034111
250.04377493601,0.00504951888610513
242.191390336985,0.00505123271920219
234.745107373893,0.00506024133302016
226.81591769877,0.00505911462824795
220.978867232188,0.00510674323773636
210.851145638671,0.00505379866813524
202.065497382116,0.00503257421471269
197.399613204707,0.00512621897993468
185.475727694412,0.00501530012533064
176.551088971213,0.00498826203102045
168.536635954582,0.00498735548901023
158.411474765159,0.0049242601442431
148.856926476743,0.00487760684906563
138.974764372234,0.00482036530969912
128.46024367673,0.00474012780261574
117.567128910607,0.00464647661438297
104.710925210788,0.00447315372315741
89.6426737053233,0.00419069982017608
72.7535551129757,0.00380534964601287
49.3979687612205,0.00299811276967522
35.887621041275,0.0023576610424747
23.4362569757752,0.00261483767981767
15.3071843482394,0.00379914973366502


==> Data/SENT/lodi_lby2pf0_1.txt <==
0,0
13.7885323734173,0.0001
27.574545383632,0.0002
41.3555195014347,0.0003
55.1289357857,0.0004
68.8922758875315,0.0005
82.6430222249958,0.0006
96.3786581380583,0.0007
96.3881895007916,0.000700069431951039
96.4072423626102,0.000700208228190408
96.4453065204582,0.0007004855186118
96.5212692795144,0.000701038896358373
96.672538162492,0.000702140880091205
96.9724931712071,0.000704326078624069
97.5624079504116,0.000708623839662964
98.7047314544077,0.000716946799273005
100.856308828518,0.000732625655726446
104.729641800603,0.000760859557113334
111.267638730455,0.000808542355709059
121.482903864199,0.000883111880189539
136.026280420671,0.000989436221978845
155.595301054942,0.00113283066632052
180.612891791873,0.00131678639508715
211.554519363132,0.00154546357970218
249.012617409006,0.00182435543030452
293.710281282448,0.00216071808287986
346.451271365018,0.00256376276763375
407.970338511616,0.00304448972749973
478.747316240903,0.0036159055862006
558.233325280283,0.00428987140087584
617.235657924144,0.00482246917077938
657.191818167731,0.00520949548220468
683.704963425954,0.00549024729679527
692.116498162426,0.00562380184757915
642.25694084451,0.0052624699663587
618.847371149554,0.00513124181282659
605.187810731144,0.00508461478486097
595.465266686528,0.00507194718568111
586.284756111833,0.00506387165069689
577.558945545885,0.00505978118289729
568.81457595433,0.00505538983306339
560.264367072542,0.00505271253183698
551.940871998883,0.00505217025460331
543.436456670085,0.00504986322567298
535.065776757296,0.00504878775879379
526.815760154746,0.00504889883117565
518.495816071456,0.00504833845424403
510.186443345812,0.00504781467879293
501.938584291431,0.00504790563998722
493.776726647835,0.00504896110454858
485.476006288313,0.00504846042411233
477.246427173443,0.005048702172765
469.170244434149,0.00505069823826156
460.883696161047,0.00505029115925968
452.695959107752,0.00505097168364575
444.618757063251,0.00505297494914379
436.404822621712,0.00505337585119268
428.241463237075,0.00505432376374971
420.129667916679,0.00505590346769775
412.022981737881,0.00505762849713795
403.85519002642,0.00505847902606088
395.72923194231,0.00505984949788956
387.713587704344,0.00506278634943769
379.535701135974,0.00506343970812147
371.432419033483,0.00506508529351288
363.438934448138,0.00506835956711852
355.296208766874,0.00506943911724794
347.221190819404,0.00507146129751755
339.199861123946,0.00507431702668191
331.129171152791,0.00507646268187356
323.050010699794,0.00507837829642322
314.992073235033,0.00508061158495928
306.984497344461,0.00508381362545586
298.873158756076,0.00508510555539894
290.787708254241,0.00508682606176002
282.780286443317,0.00509007996415962
274.626520083436,0.00509051159863127
266.509189632655,0.00509158923397901
258.421482020056,0.00509331926767807
250.224627931737,0.00509284027731363
242.014454882827,0.00509197861524627
233.773663464385,0.00509045200220252
225.48588192367,0.00508801674444429
217.087794668222,0.00508282405041345
208.629193405109,0.00507612416763787
200.128302725269,0.00506855114045154
191.424435668138,0.00505548287955511
182.622414707882,0.00503965666789631
173.688614000123,0.00502014327055574
164.498584475171,0.00499289784206392
155.080502987711,0.00495823812875167
145.357823466462,0.00491328349720787
135.250232775694,0.00485476796329739
124.580885008588,0.00477442676502484
113.213532487108,0.00466504567290899
100.809010724159,0.00450855994696138
86.7687735227067,0.00426865327328184
69.9030399363124,0.00385465004747228
47.9007889487456,0.00244959571114653
32.3264588499767,0.00269288671454926
20.3986371804957,0.00324468514696666
13.3315045651429,0.00458816095799331


==> Data/SENT/lodi_lby2pf0_2.txt <==
0,0
13.7885323734173,0.0001
27.574545383632,0.0002
41.3555195014347,0.0003
55.1289357857,0.0004
68.8922758875315,0.0005
82.6430222249958,0.0006
96.3786581380583,0.0007
96.3881895007916,0.000700069431951039
96.4072423626102,0.000700208228190408
96.4453065204582,0.0007004855186118
96.5212692795144,0.000701038896358373
96.672538162492,0.000702140880091205
96.9724931712071,0.000704326078624069
97.5624079504116,0.000708623839662964
98.7047314544077,0.000716946799273005
100.856308828518,0.000732625655726446
104.729641800603,0.000760859557113334
111.267638730455,0.000808542355709059
121.482903864199,0.000883111880189539
136.24461341328,0.000991029277443183
156.169016070672,0.00113702709724586
181.690268347355,0.00132469358733536
212.067036860886,0.00154926350642193
249.348411590813,0.00182686707068954
293.927747017816,0.00216236541982844
346.570898251795,0.00256468952590543
408.052186271756,0.00304513819886017
478.798329640347,0.00361632597579253
558.264093807867,0.00429014073610039
617.255942632284,0.00482265879358309
657.290224643905,0.00520961218187777
683.797833054408,0.00549027882869515
692.176427888122,0.00562354217887541
642.295853394817,0.00526210107297746
618.896838838323,0.00513098090970159
605.24982355104,0.00508448267710495
595.997843616157,0.00507607054784103
586.356113855006,0.00506389034967208
577.669418668447,0.00506014025682376
568.917038182234,0.0050556808738787
560.40083335249,0.00505332273739085
552.061753879806,0.00505264493998494
543.597369711277,0.00505074219003525
535.194090470805,0.0050493742443524
528.316166582849,0.00506334296959168
518.58610912602,0.00504857603557735
510.235184837035,0.00504764115190131
501.97898585964,0.00504765655706436
493.753670111118,0.00504807978976954
485.508777908987,0.00504819507274948
477.274059686546,0.00504838374804955
469.309004018924,0.00505163324379174
460.993739571476,0.00505093341859703
452.86168768768,0.00505232830759783
444.679996840825,0.00505312712502014
436.426960233691,0.00505307552941269
428.25382577013,0.00505391234753646
420.180567373775,0.00505597145766207
412.098863345054,0.00505801492068182
403.922811663625,0.00505877562652468
395.830418995047,0.00506061056835843
387.79415923974,0.00506330378846714
379.702610375175,0.00506520364108712
371.700506305728,0.00506850855220537
363.455242881052,0.00506813355351919
355.299460023159,0.00506905543674383
347.214391071478,0.00507094050241951
339.525905531278,0.00507885211394425
331.174383302069,0.00507664258470643
323.136318087095,0.0050792497751093
315.050615085846,0.0050810650611752
307.725301704071,0.00509649691877679
299.198415593767,0.00509059314541677
290.794730375513,0.00508662632337796
282.814828959794,0.00509038582998869
274.650529977992,0.00509064768225557
266.543501475626,0.00509196139919921
258.443995790567,0.00509348474816971
250.268391537645,0.00509348485392686
242.051043699941,0.00509251800763646
233.852942152006,0.0050920527418882
225.499082973852,0.00508812833450917
217.087192496732,0.00508262820089904
208.626570934334,0.00507590472385769
200.125384095202,0.00506834290010109
191.422894826024,0.00505533247131188
182.606137785413,0.00503921919668019
173.963072832016,0.00502845154862397
164.51980694164,0.00499346926746508
155.24087958426,0.00496392409040278
145.469865742332,0.00491789563134317
135.231181553789,0.00485453326297613
124.571633366191,0.00477458928956975
113.211619561932,0.00466555523720819
100.798929390801,0.00450878994330488
86.8088978195569,0.00427201001500537
69.9808366607494,0.00386015686130583
47.9061025033848,0.00245027015919592
32.3006738098677,0.00269343341341945
20.397169024579,0.00324434405245069
13.3362337468613,0.00458419450061228


==> Data/SENT/lodi_lby2pf0_4.txt <==
0,0
13.7885323734173,0.0001
27.574545383632,0.0002
41.3555195014347,0.0003
55.1289357857,0.0004
68.8922758875315,0.0005
82.6430222249958,0.0006
96.3786581380583,0.0007
96.3881895007916,0.000700069431951039
96.4072423626102,0.000700208228190408
96.4453065204582,0.0007004855186118
96.5212692795144,0.000701038896358373
96.672538162492,0.000702140880091205
96.9724931712071,0.000704326078624069
97.5624079504116,0.000708623839662964
98.7047314544077,0.000716946799273005
100.856308828518,0.000732625655726446
104.729641800603,0.000760859557113334
111.267638730455,0.000808542355709059
121.482903864199,0.000883111880189539
136.24461341328,0.000991029277443183
156.169016070672,0.00113702709724586
181.690268347355,0.00132469358733536
212.067036860886,0.00154926350642193
249.348411590813,0.00182686707068954
293.927747017816,0.00216236541982844
346.570898251795,0.00256468952590543
408.052186271756,0.00304513819886017
478.798329640347,0.00361632597579253
558.264093807867,0.00429014073610039
617.255942632284,0.00482265879358309
657.290224643905,0.00520961218187777
683.797833054408,0.00549027882869515
692.176427888122,0.00562354217887541
642.294194264545,0.00526208711539142
619.007455220846,0.00513195931236903
605.372456733727,0.00508566466013915
596.08037481637,0.00507687350396429
586.638836663508,0.00506659870972055
577.598425211894,0.00505963397192727
569.141885500745,0.00505784769903482
560.835977393435,0.00505742679145899
552.101510030569,0.00505306292287843
544.281751935495,0.00505733197169577
535.913649473449,0.00505637781714842
527.136947357108,0.0050513889169278
520.815138297887,0.00507202829762503
510.418694680928,0.00504970086450559
502.001628432094,0.0050480601679724
493.758921152387,0.00504830105398727
485.575169077623,0.00504911111186436
477.291784034446,0.00504879301315116
469.879424280955,0.00505819176388531
461.628508448733,0.00505827765701184
452.952355023509,0.00505346605748015
447.862621618004,0.0050916307006455
436.62946638186,0.00505565182084854
428.30865656676,0.0050547344130556
420.361286460871,0.00505831371991237
412.453908892528,0.0050625440577026
404.010758979784,0.00505993908235283
396.339585113845,0.00506731286585149
387.837847487409,0.00506378512536348
380.6387936522,0.0050782767905117
371.797408006693,0.00506970798242077
363.491315457301,0.00506851005479452
355.370178460056,0.00507002245714643
347.240171761731,0.00507124335213698
339.306713313991,0.0050754968215237
331.371846074791,0.00507978705114486
323.632731940004,0.00508727460092854
315.094377017693,0.00508166464559559
307.745626781037,0.00509670280591553
301.268679697282,0.00512802868334944
290.828915500834,0.0050872335604804
282.966795052616,0.00509306044003471
274.814446271261,0.00509353949595306
266.611039384777,0.00509302481396683
258.671684830145,0.00509773707650336
250.689107442304,0.00510182730894589
242.140219599976,0.00509386587550135
234.459117988721,0.00510550606983463
226.905503104299,0.0051223822189771
217.12343204946,0.00508348855985191
208.663685599568,0.00507693036160679
200.132696242886,0.00506859121561112
191.43806198024,0.00505589427162478
182.589986003647,0.005038954918114
173.723250909454,0.00502150637870381
164.670767352846,0.00499884392511509
155.560543481287,0.00497555715899538
145.343362915227,0.00491361758372134
135.225047998674,0.00485510112888034
124.627505749853,0.00477740095192437
113.208497390178,0.00466610739654453
100.881455934133,0.00451325410598067
86.7957982406191,0.00427184389603516
69.9368773039082,0.00385818605783203
47.7925577865833,0.00245154570731768
32.2187344873597,0.00269639514567208
20.3508889934674,0.00325068184035273
13.3443229386114,0.0045995959937061

==> Data/SENT/lodi_quad.txt <==
0,0
13.7885323734173,0.0001
27.574545383632,0.0002
41.3555195014347,0.0003
55.1289357857,0.0004
68.8922758875315,0.0005
82.6430222249958,0.0006
96.3786581380583,0.0007
96.3881895007916,0.000700069431951039
96.4072423626102,0.000700208228190408
96.4453065204582,0.0007004855186118
96.5212692795144,0.000701038896358373
96.672538162492,0.000702140880091205
96.9724931712071,0.000704326078624069
97.5624079504116,0.000708623839662964
98.7047314544077,0.000716946799273005
100.856308828518,0.000732625655726446
104.729641800603,0.000760859557113334
111.267638730455,0.000808542355709059
121.482903864199,0.000883111880189539
136.24461341328,0.000991029277443183
156.169016070672,0.00113702709724586
181.690268347355,0.00132469358733536
212.067036860886,0.00154926350642193
249.348411590813,0.00182686707068954
293.927747017816,0.00216236541982844
346.570898251795,0.00256468952590543
408.052186271756,0.00304513819886017
478.798329640347,0.00361632597579253
558.264093807867,0.00429014073610039
617.255942632284,0.00482265879358309
657.290224643905,0.00520961218187777
683.797833054408,0.00549027882869515
692.176427888122,0.00562354217887541
642.295853394817,0.00526210107297746
618.896838838323,0.00513098090970159
605.24982355104,0.00508448267710495
595.997843616157,0.00507607054784103
586.356113855006,0.00506389034967208
577.669418668447,0.00506014025682376
568.917038182234,0.0050556808738787
560.40083335249,0.00505332273739085
552.061753879806,0.00505264493998494
543.597369711277,0.00505074219003525
535.194090470805,0.0050493742443524
528.316166582849,0.00506334296959168
518.58610912602,0.00504857603557735
510.235184837035,0.00504764115190131
501.97898585964,0.00504765655706436
493.753670111118,0.00504807978976954
485.508777908987,0.00504819507274948
477.274059686546,0.00504838374804955
469.309004018924,0.00505163324379174
460.993739571476,0.00505093341859703
452.86168768768,0.00505232830759783
444.679996840825,0.00505312712502014
436.426960233691,0.00505307552941269
428.25382577013,0.00505391234753646
420.180567373775,0.00505597145766207
412.098863345054,0.00505801492068182
403.922811663625,0.00505877562652468
395.830418995047,0.00506061056835843
387.79415923974,0.00506330378846714
379.702610375175,0.00506520364108712
371.700506305728,0.00506850855220537
363.455242881052,0.00506813355351919
355.299460023159,0.00506905543674383
347.214391071478,0.00507094050241951
339.525905531278,0.00507885211394425
331.174383302069,0.00507664258470643
323.136318087095,0.0050792497751093
315.050615085846,0.0050810650611752
307.725301704071,0.00509649691877679
299.198415593767,0.00509059314541677
290.794730375513,0.00508662632337796
282.814828959794,0.00509038582998869
274.650529977992,0.00509064768225557
266.543501475626,0.00509196139919921
258.443995790567,0.00509348474816971
250.268391537645,0.00509348485392686
242.051043699941,0.00509251800763646
233.852942152006,0.0050920527418882
225.499082973852,0.00508812833450917
217.087192496732,0.00508262820089904
208.626570934334,0.00507590472385769
200.125384095202,0.00506834290010109
191.422894826024,0.00505533247131188
182.606137785413,0.00503921919668019
173.963072832016,0.00502845154862397
164.51980694164,0.00499346926746508
155.24087958426,0.00496392409040278
145.469865742332,0.00491789563134317
135.231181553789,0.00485453326297613
124.571633366191,0.00477458928956975
113.211619561932,0.00466555523720819
100.798929390801,0.00450878994330488
86.8088978195569,0.00427201001500537
69.9808366607494,0.00386015686130583
47.9061025033848,0.00245027015919592
32.3006738098677,0.00269343341341945
20.397169024579,0.00324434405245069
13.3362337468613,0.00458419450061228


==> Data/TaperBar/lodi_cubics0_01.txt <==
0,0
0.43486601386024,0.01
0.869732011219027,0.02
1.30459797554854,0.03
1.73946388986678,0.04
2.17432973647247,0.05
2.60919549667116,0.06
3.04406115046931,0.07
3.47892667622509,0.08
3.9137920502419,0.09
4.34865724628755,0.1
4.78352223501652,0.11
5.21838698326666,0.12
5.65325145319204,0.13
6.08811560118089,0.14
6.52297937648992,0.15
6.95784271949966,0.16
7.39270555945965,0.17
7.82756781153727,0.18
8.26242937290402,0.19
8.69729011747228,0.2
9.13214988870862,0.21
9.56700848965836,0.22
10.0018656688478,0.23
10.4367210999611,0.24
10.8715743518933,0.25
11.3064248435263,0.26
11.7412717735319,0.27
12.1761140079652,0.28
12.6109498937581,0.29
13.0457769363441,0.3
13.4805912152287,0.31
13.915386263228,0.32
14.3501507676367,0.33
14.7848634528472,0.34
14.9961540858833,0.344861136658794
15.2916372999672,0.351660521269098
15.6491449304091,0.35989026301774
16.0238697455323,0.368523665610566
16.3723002454968,0.376567381698858
16.6727154587382,0.383536227181683
16.9246869414675,0.389448675876368
17.1362523043879,0.394545655275335
17.2982760388439,0.398722649811802
17.4292389085567,0.402613076076441
17.4750358292892,0.405398884924314
17.3991054360348,0.405831521885584
17.2489273019358,0.404608453828318
17.0490914674843,0.402262683002043
16.8102125284776,0.399021916128182
16.5375092274766,0.394995555071438
16.233650664673,0.390236807622138
15.8999670792225,0.384769111190601
15.536952093534,0.378597379920026
15.144867506818,0.371720943574836
14.7237603440498,0.364133750948748
14.2735988868687,0.355828384258783
13.7944063680992,0.34679869558543
13.2863221607165,0.337041278871303
12.749635143398,0.326556290972904
12.1847931280656,0.315347688312374
11.5923913338429,0.303422923584607
10.9731415547301,0.290792106724738
10.3280160932524,0.277471047199436
9.65759160142019,0.263465098935078
8.96244852555939,0.24877796898055
8.24254885264743,0.233391323363941
7.4956770786437,0.217205409108801
6.70945905954365,0.199572024715073
5.90753586446788,0.181604537465691
5.18240168697105,0.166274025719979
4.45054203998796,0.150735204655688
3.72060600846021,0.135115889552093
2.96884844029878,0.118685792187119
2.20062195118875,0.101317719685741
1.44007997080912,0.0854411160350621
0.816859260362199,0.0787726699295139
0.382940368566177,0.0931318630352597
0.151847372839138,0.148717838932494


==> Data/TaperBar/lodi_cubics0_1.txt <==
0,0
0.434864248097252,0.01
0.869726986749919,0.02
1.30458642832971,0.03
1.73944087985284,0.04
2.17428858096623,0.05
2.60912767851925,0.06
3.04395619836014,0.07
3.47877201340481,0.08
3.91357280682413,0.09
4.34835602892097,0.1
4.78311884589561,0.11
5.21785807819516,0.12
5.65257012545812,0.13
6.08725087413246,0.14
6.52189558255995,0.15
6.95649873653498,0.16
7.39105386584019,0.17
7.71444473906802,0.177441968493547
8.22291078916782,0.189145640706338
8.94841067826502,0.205849007242141
9.88545395085843,0.227432172407311
10.9852468156412,0.252783939791891
12.1657660136195,0.280036971984181
13.3319185801272,0.307038179802123
14.3983265587795,0.331886308918724
15.2280421576882,0.3515412100247
15.9495935340183,0.36917747310553
16.4625454451043,0.382919561064175
16.653130408807,0.389667013545256
16.65965848222,0.392191313852345
16.5658570801068,0.392399125260536
16.4046635177466,0.391038458230493
16.1917094239966,0.388462127516595
15.935220914353,0.384853518152438
15.6397980163982,0.380312758334094
15.3081201496062,0.374895679247116
14.9418218146696,0.368633907335288
14.5418903305595,0.361544333859858
14.1092070747855,0.353641210543495
13.6445693233854,0.344936514567296
13.1487695813313,0.335442746285651
12.6228219916027,0.325177660286626
12.0676037380107,0.314156052952894
11.4841605707281,0.302397338735817
10.873605839225,0.28992214208939
10.2370523652405,0.276750766598102
9.57553643541064,0.262900833216278
8.88988109466637,0.248382754252534
8.18036102879986,0.233187927710153
7.44551413284088,0.217243131899003
6.67586592928467,0.200084457997554
5.91401314749734,0.183099905926423
5.12683414185063,0.165999639899746
4.40217534188862,0.150579535474566
3.67081587287449,0.134859499044396
2.92665283922407,0.118501955188512
2.17358827451039,0.101114726303979
1.43527852548857,0.0862420247151398
0.810601629725986,0.0795240970222836
0.382647561490723,0.0942671491681291
0.151973499032577,0.149634712924838


==> Data/TaperBar/lodi_cubics1.txt <==
0,0
0.433369599834067,0.01
0.86795470422014,0.02
1.30221158738292,0.03
1.73597636678545,0.04
2.16908119857462,0.05
2.35050184732877,0.0541504382974628
2.61531071710666,0.0602776370506633
2.97844853234389,0.0686942097639336
3.4481777552426,0.0796096389565376
4.03085816638598,0.0932027628590607
4.7335724790925,0.109691093400125
5.56445383275612,0.12935342127852
6.53068190107256,0.152509066587611
7.58132605669397,0.17820643362324
8.78472311845705,0.208458827622414
10.0820288351279,0.242628335549797
11.0122341249902,0.268791520243863
11.6181236169151,0.287169082861088
12.0334279688338,0.300901857519346
12.3194868370106,0.311440827430753
12.5086076995767,0.319552131157627
12.6188881343528,0.325662977052044
12.6604159464733,0.330006210092439
12.6381845509013,0.332688253868563
12.5536712704417,0.333725674319751
12.4059395880299,0.333071210429469
12.1927889615526,0.330642754158661
11.9122730333774,0.326364306718954
11.5645244634557,0.320217810358407
11.1532258614353,0.312287340468259
10.6857921113446,0.302767668920033
10.1720112913367,0.291927514042772
9.62199327448907,0.280050464681627
9.04454856186574,0.267386513541391
8.44646943269332,0.254129175973135
7.8325247242553,0.240413520506327
7.20577958673836,0.226323828563506
6.56791890738938,0.211900590848637
5.91922913485038,0.197131912017976
5.25733014378155,0.181860949158612
4.58818508227861,0.166117889016949
3.94199029280009,0.151681837433166
3.30955007383572,0.137751725771177
2.67434153465502,0.123572152994812
2.03523055041953,0.108743020277896
1.40890228979772,0.0953680286653784
0.846402850672291,0.088422713669716
0.428196493649582,0.0978051117999188
0.166239435027881,0.153470413973869


==> Data/TaperBar/lodi_quad.txt <==
0,0
0.434755807866263,0.01
0.8688664408016,0.02
1.30168301429244,0.03
1.49028354947069,0.0343701478815966
1.73119541781835,0.0399671474981946
2.03044142735146,0.0469456596042797
2.39384451570344,0.0554669734422195
2.82861413206951,0.0657427830416258
3.3435992186886,0.0780537268076704
3.94847772329992,0.0927520541171748
4.65241179541807,0.11026642347969
5.42463585437636,0.13019798323298
6.31865771893797,0.154401665066279
7.30146768582707,0.183123653448193
8.02468552091521,0.206480162811467
8.5092244638624,0.223875589410783
8.8522114650976,0.237637758950707
9.09851573596226,0.248856910005343
9.27188675480729,0.258113088883288
9.38561974923881,0.265728148487729
9.44698269605638,0.27187008679232
9.45922876497414,0.276599664632419
9.4225826292409,0.279891876309077
9.33484512450922,0.281648447150864
9.19212145652678,0.2817158550809
8.99021601703229,0.279926769234653
8.72700176119668,0.276177381510414
8.40503016122285,0.270519065795898
8.03241473631129,0.263196848555104
7.62082133962092,0.25458786868236
7.18207376904271,0.245085840661079
6.72575351987993,0.235014900791414
6.25853571346943,0.224602636902523
5.78460318900482,0.213991587398349
5.30636627951472,0.203262524080927
4.82509836808312,0.192455472850876
4.34137245045038,0.181583739281263
3.85528599644815,0.170639068155957
3.36661829418028,0.159592308909744
2.87600308272549,0.148458644255578
2.38716600318507,0.137481298565691
1.90309384909938,0.126725971436758
1.42684837111746,0.116450768192122
0.976847330669009,0.109287567048967
0.584990086981878,0.110098710306012
0.291607071391355,0.132301344211779
0.109626822951616,0.220460190855028


==> Data/VaryDis/lodi_dTau0_00625.txt <==
0,0
13.7885323734173,0.0001
27.574545383632,0.0002
41.3555195014347,0.0003
55.1289357857,0.0004
68.8922758875315,0.0005
82.6430222249959,0.0006
96.3786581380583,0.0007
96.3881895007917,0.000700069431951039
96.4072423626098,0.000700208228190408
96.4453065204583,0.0007004855186118
96.5212692795146,0.000701038896358373
96.6725381624916,0.000702140880091204
96.9724931712072,0.000704326078624069
97.5624079504118,0.000708623839662964
98.7047314544079,0.000716946799273005
100.856308828518,0.000732625655726446
104.729641800602,0.000760859557113334
111.267638730455,0.000808542355709059
121.482903864199,0.000883111880189539
136.24461341328,0.000991029277443183
156.169016070671,0.00113702709724586
181.690268347356,0.00132469358733536
212.067036860886,0.00154926350642193
249.348411590814,0.00182686707068954
293.927747017817,0.00216236541982844
346.570898251794,0.00256468952590543
408.052186271755,0.00304513819886017
456.516133318219,0.00343395744951929
492.59511168728,0.00373053355115568
521.389790344904,0.00397241154654062
545.340104653608,0.00417765856575829
565.807974041493,0.00435640921323448
583.631568081693,0.00451492683827427
599.36254385818,0.0046573484048309
613.381558706635,0.00478653676505291
625.95989862102,0.00490453648649566
637.29453241389,0.00501283348792263
647.528809130428,0.00511250821963505
656.764637608728,0.00520432523707692
665.068925795059,0.00528877934341947
672.475260878976,0.00536610491103273
678.980231585325,0.00543624260910967
684.531349496776,0.00549873793774245
688.997687335585,0.00555249788256219
692.095931972248,0.00559517941784857
693.168158580937,0.00562134820303363
690.236020694366,0.00561460070797003
673.66669576929,0.0054940689524242
649.096938654246,0.00530707836688811
638.931038719314,0.00524160893705173
634.200903294803,0.00522134861079628
627.023712203291,0.00517968732324251
618.822472002067,0.00512983030172718
614.41386893397,0.00511221807745972
610.447902560723,0.00509831988111603
606.880060162024,0.0050877912189102
603.94840841039,0.00508267574099938
601.205862310054,0.00507915216478799
598.459818069892,0.00507558942663922
595.727027781406,0.0050721324450502
593.006085938154,0.00506876924690753
590.514636233042,0.00506740132520685
587.950968505496,0.0050653877884227
585.377851842959,0.00506329204268184
582.911730307682,0.00506213712636782
580.425854627053,0.00506079866850743
577.96405721789,0.00505968150224013
575.483281246715,0.00505837569951319
572.949857078701,0.00505660222470866
570.543100043732,0.00505596993929157
568.109266837696,0.00505508464724365
565.785787427065,0.00505520131957894
563.369109153332,0.00505446019481751
560.870469174447,0.00505297257725067
558.511069457367,0.00505276846876294
556.130547667582,0.00505236147521969
553.781565527058,0.00505225067310123
551.410386357231,0.00505192195424578
548.92360335554,0.00505051654869967
546.571203020284,0.00505037863049923
544.200722985586,0.00505006236695124
541.91136965546,0.00505051575537155
539.580926302727,0.00505057175097855
537.118428486313,0.00504936808534172
534.789869567889,0.00504945711643946
532.457252933886,0.00504949945182608
530.204787899145,0.0050503193124634
527.745314026102,0.00504915735590185
525.284632836365,0.00504794573366885
522.939418719619,0.00504787699134825
520.597001874222,0.00504782848793483
518.304814844473,0.00504827787880558
516.021715244212,0.00504881275345179
513.579733323104,0.00504775933763368
511.248937810257,0.00504783170685485
508.936105410204,0.00504807834431631
506.664568540401,0.00504874360570203
504.334270502466,0.00504881077949017
501.900397660816,0.00504781124822245
499.553640702529,0.00504771868337384
497.236779919045,0.00504792862348644
494.939233235089,0.00504833776844898
492.692269520749,0.00504927119067667
490.279854076871,0.00504846848654656
487.944933736507,0.00504849239696875
485.657488324857,0.00504901301034411
483.381635113693,0.00504965495812
481.052332461006,0.00504973882118609
478.646598334942,0.00504898210005823
476.290134628999,0.00504876961241395
473.991064302003,0.00504917502110206
471.685091950664,0.00504950196646352
469.455016212827,0.00505065889700719
467.070467178673,0.00505011075903078
464.721225854063,0.00504996475867695
462.444821217961,0.00505062536898171
460.154679580615,0.00505112839805211
457.879726890273,0.00505180634743578
455.507774628786,0.00505137768832909
453.141728481032,0.00505102914878331
450.857094151739,0.00505160783536589
448.548943489647,0.0050519112971555
446.328135947598,0.00505322260872001
443.980712103898,0.00505305951448838
441.624055901657,0.00505280015607948
439.362226670709,0.00505365153106908
437.075684707112,0.00505420523553441
434.747812511035,0.00505431999200215
432.408011133488,0.00505423520490347
430.030551128,0.00505371182789606
427.749947391404,0.00505435604257105
425.439071627533,0.00505462592832377
423.210638915105,0.0050559014656654
420.891525953482,0.00505605890803773
418.520446613396,0.00505558656905915
416.253990074335,0.00505641256331619
413.960103681106,0.00505688819223316
411.691181120012,0.00505768346559504
409.386559948751,0.00505801519639938
407.006502498087,0.00505740178898671
404.729717732187,0.00505810921715126
402.428365249032,0.00505849192976219
400.195481019099,0.00505975980201079
397.914866970671,0.00506040029075377
395.548265732824,0.00505992667525737
393.286841825103,0.00506084007717356
391.008317054337,0.00506151720401694
388.796848777948,0.00506308796917888
386.440783638989,0.00506273997477402
384.067761178933,0.00506214702065323
381.787763988636,0.00506282317926884
379.495906625068,0.00506332700189189
377.24891497641,0.0050644475038887
374.993508804879,0.00506544428522711
372.628189197004,0.0050649209944683
370.355484825043,0.00506570096088861
368.082022056037,0.00506645905716217
365.847706296673,0.00506777259734832
363.554775057522,0.0050682522843988
361.19248713517,0.0050677324279535
358.907124861943,0.00506833575327813
356.630378440636,0.00506905309012301
354.375288644318,0.00507008729383672
352.146460847476,0.00507150147475414
349.799409742354,0.00507116610728287
347.523181079964,0.00507190015726817
345.26834439656,0.00507294457758139
343.028593880072,0.00507421670682819
340.70696095421,0.00507430938549663
338.358785533471,0.00507392167609873
336.060817643446,0.00507432586666389
333.791151035108,0.00507516015690199
331.520387569223,0.00507597530121792
329.29692356652,0.0050775319344994
326.958994185529,0.005077268867866
324.662047762288,0.00507767738907377
322.405225652189,0.00507872330343422
320.142051366711,0.0050796629725126
317.88377659539,0.00508068790383427
315.552039324495,0.0050804894935204
313.241174237397,0.00508065667891103
310.977439427595,0.0050816044312549
308.698558164919,0.00508229176173949
306.478431204298,0.00508397470712224
304.160856273414,0.00508398482899967
301.853377680435,0.00508418693668151
299.602143576239,0.0050853604746952
297.332975361618,0.0050862133165123
295.056755724974,0.00508696798616966
292.740693999633,0.0050869789993656
290.414256025121,0.00508682468639573
288.146004068082,0.00508771931574713
285.854083789254,0.0050881739086269
283.619186709786,0.00508967775447966
281.309217115059,0.00508978144064699
278.979326916302,0.0050895315440565
276.713294537096,0.00509048417671596
274.424122400242,0.00509098683182011
272.153158110385,0.00509184919006971
269.843579544855,0.005091945591949
267.497932496182,0.00509135924241595
265.215310144474,0.00509201536105147
262.909343453795,0.00509219610129406
260.652275809227,0.00509335999061053
258.346204959795,0.00509352246337632
255.996917871366,0.00509282151838815
253.712123990378,0.00509345345469902
251.407035011369,0.00509365058791733
249.15198197262,0.00509490239356357
246.74780433935,0.00509310918376085
244.374849595185,0.00509187560801538
242.05815434751,0.00509186812635996
239.721218409283,0.00509140569627107
237.418410219973,0.00509170015654646
235.087408301476,0.00509135692778145
232.69680943508,0.00508969267642798
230.362418399312,0.00508931560094532
228.011578962003,0.00508854721906991
225.693046012951,0.00508853414091219
223.308600607355,0.00508698242244073
220.891540398908,0.0050846597811366
218.521497705353,0.00508348020866178
216.13688448426,0.00508193429751066
213.772951123215,0.00508090093051427
211.396267042711,0.00507954312928266
208.952927703183,0.00507653705665491
206.55397718017,0.00507467253065558
204.143025726054,0.00507248773512537
201.750564603838,0.00507079063672329
199.288315299505,0.00506730840836359
196.800097688197,0.00506310551256106
194.344731812272,0.00505981155461481
191.875650361801,0.00505613395085944
189.41348002507,0.00505265723604912
186.94237482126,0.00504892672578968
184.401572061424,0.00504325236465397
181.889756753597,0.00503843559016521
179.363426290814,0.00503318980566222
176.841732595141,0.00502809544425057
174.275235906323,0.0050216834328936
171.661359350725,0.0050138494207899
169.065461428186,0.00500660558465136
166.449817968461,0.00499874507168705
163.830273496836,0.00499078215637752
161.19355843731,0.00498227381127255
158.486479986665,0.00497151782375362
155.791895234483,0.00496121813572004
153.070724775481,0.00495003184280255
150.343534853628,0.00493867254048188
147.534165047847,0.00492457882682446
144.689900486048,0.00490920911849099
141.842551045681,0.00489379192557632
138.953051032238,0.00487685812211779
136.043456538274,0.00485922871591751
133.082305642286,0.00483968007244213
130.043406126561,0.00481722127479907
126.983668444822,0.00479402292602341
123.859724895495,0.00476830151691238
120.679168478738,0.00474036507225355
117.417957311422,0.00470910222554854
114.062328020067,0.0046739556442137
110.638157113549,0.00463593100638042
107.106794924651,0.00459322546024206
103.480726681778,0.00454631522622138
99.6881645659762,0.00449170809710262
95.7525818395872,0.00443041557165565
91.6348271886269,0.00436020773845385
87.2884565891883,0.00427848095353586
82.6688013478899,0.0041822460068384
77.6880408163512,0.00406617118212963
72.2190284566029,0.00392157280310854
66.0002303491074,0.00372985413832277
58.1413530932819,0.0034198964134085
50.5295414388668,0.00297394113078461
48.0924095948276,0.00305524969992821
37.1176703019328,0.00262076573588937
33.4810971913442,0.00269923499978269
30.0963535729837,0.00279494978601819
26.95079801231,0.00291201097402922
24.044487308488,0.00305539579291566
21.3953858534036,0.00323184219813281
19.026753790842,0.00345085857268554
16.9753570503575,0.00372481178935001
15.2817634245959,0.00407482432484332
13.998134723943,0.00452829399536604
13.1020971296001,0.00510813972153178


==> Data/VaryDis/lodi_dTau0_0125.txt <==
0,0
13.7885323734173,0.0001
27.574545383632,0.0002
41.3555195014347,0.0003
55.1289357857,0.0004
68.8922758875315,0.0005
82.6430222249959,0.0006
96.3786581380583,0.0007
96.3881895007917,0.000700069431951039
96.4072423626098,0.000700208228190408
96.4453065204583,0.0007004855186118
96.5212692795146,0.000701038896358373
96.6725381624916,0.000702140880091204
96.9724931712072,0.000704326078624069
97.5624079504118,0.000708623839662964
98.7047314544079,0.000716946799273005
100.856308828518,0.000732625655726446
104.729641800602,0.000760859557113334
111.267638730455,0.000808542355709059
121.482903864199,0.000883111880189539
136.24461341328,0.000991029277443183
156.169016070671,0.00113702709724586
181.690268347356,0.00132469358733536
212.067036860886,0.00154926350642193
249.348411590814,0.00182686707068954
293.927747017817,0.00216236541982844
346.570898251794,0.00256468952590543
408.052186271755,0.00304513819886017
478.798329640347,0.00361632597579253
533.532003221982,0.00407597132705997
573.426245579695,0.00442381691954486
604.487342638999,0.00470431093760188
629.529168150061,0.00493842358714117
650.039378803025,0.00513727516170936
666.803488217061,0.00530669627907126
680.09744697516,0.0054485769835611
689.559940798182,0.00555969252426945
693.113167432429,0.00562263714961062
675.277390103132,0.00550660065203821
650.691194921336,0.00531909849658066
635.01272224726,0.00522466443297085
621.345345155071,0.0051442914156007
612.375086748398,0.00510553013882028
605.689870103865,0.00508623480703391
600.351591546369,0.00507858707513171
595.127863956216,0.00507177762310285
590.273695358704,0.00506813608737008
585.373101484177,0.00506406725282799
580.64566252843,0.00506154903508468
575.936931306583,0.00505926330709138
571.2733591242,0.00505722917077318
566.694980514431,0.00505600845058782
562.067103666996,0.00505432133664579
557.503665973434,0.0050532715859848
552.998110820091,0.00505279350382762
548.426467706092,0.00505156503048092
543.918495079817,0.00505100986909813
539.498464213801,0.0050512976080188
535.054816332036,0.00505128908586986
530.645183329812,0.005051669163142
525.877704501139,0.00504862858661093
521.446199576934,0.00504882925700371
517.065551052003,0.0050495610183285
512.643010286242,0.00504979460352905
508.191530352968,0.00504982874361769
503.629998213341,0.00504875313275754
499.385103531447,0.00505090514255284
495.052658245686,0.00505223491854068
490.280562559611,0.00504890885593168
485.83091602408,0.00504897880146468
481.446573195567,0.0050497093569365
476.896489502728,0.00504863109228188
472.502212195533,0.00504926964437307
468.169950220602,0.00505058069218063
463.699843428241,0.00505036649623801
459.363381969133,0.00505165638939247
454.867378726258,0.00505109514545825
450.464747967819,0.00505166333888864
446.155324130864,0.00505329611225931
441.660445610678,0.0050527307063802
437.317445647828,0.00505399268989493
432.901012232825,0.005054387996729
428.43722825542,0.00505418995655061
424.078586388544,0.00505526894217493
419.654870387714,0.00505551890257165
415.29472123992,0.00505661062177366
410.963898528753,0.00505804321132816
406.473979610163,0.0050574252361909
402.10916143896,0.00505845132504135
397.811513614925,0.00506033493543561
393.403287646516,0.00506077703668722
389.10845173186,0.005062718644668
384.633310213861,0.00506219169085435
380.265831619396,0.00506318922251112
375.978675817432,0.0050652759341104
371.528535965715,0.00506505650158772
367.201991411071,0.00506661431684489
362.876386035545,0.0050681521082949
358.468813850724,0.00506852934220002
354.151211925442,0.00507021513227774
349.776925800814,0.00507102630084349
345.464111855425,0.00507282072796835
341.121872183827,0.00507418500688589
336.682971049707,0.00507397848667128
332.342927380359,0.00507535284739315
328.051470350976,0.00507747751809735
323.671605018988,0.00507820368282749
319.377275872941,0.00508030877680404
314.960454611597,0.00508033122247716
310.61280961692,0.00508159298533105
306.334740834608,0.00508401663372724
301.921785153205,0.00508407939424945
297.606143707114,0.00508588030935729
293.259748081987,0.00508710885769816
288.863011320421,0.00508745377814403
284.529967171361,0.00508895248017788
280.137003770461,0.00508929526709984
275.789512058041,0.00509057152043118
271.458808884445,0.00509213701200714
267.010618131909,0.00509137914801447
262.634444787313,0.00509209187574183
258.288757275531,0.00509339890532126
253.875927094348,0.00509336541875095
249.521928030436,0.00509455035290013
244.994622722411,0.00509206765830659
240.554914477452,0.00509149146717755
236.155486525455,0.0050917880917262
231.635599539274,0.00508934371672772
227.169367251052,0.00508817471705925
222.677818061115,0.005086369412877
218.127728633976,0.0050832377261804
213.606433925998,0.00508080062107975
209.00982089105,0.00507644429028638
204.430557321324,0.00507263605308865
199.821662225691,0.00506805185332015
195.109137143515,0.0050606885039231
190.410033687987,0.00505374693678852
185.683250067102,0.00504601723084302
180.88767146241,0.00503642663313181
176.085914598011,0.00502666965089865
171.132510206879,0.00501228071545527
166.165888185744,0.00499765702874535
161.169573236191,0.00498211014807561
156.034056078589,0.00496207976009418
150.852680415889,0.00494059538261076
145.51485163718,0.0049136929260155
140.080900251631,0.00488352766466195
134.545694208334,0.00484968759098372
128.799094115502,0.00480780379500547
122.894682402705,0.00475985959967765
116.758201238118,0.00470229001294963
110.321462689552,0.00463208572929845
103.557521282854,0.00454724037782466
96.2968485655357,0.0044388780399931
88.4555957532138,0.0043010382124379
79.7535542259695,0.0041157516601029
69.7116316754076,0.00384800523908602
56.7692449912842,0.00335288568843643
44.7811152683879,0.00248049296896406
36.7747394214377,0.00259448449676514
29.7101176684792,0.00276944242435015
23.5808090355856,0.0030300965376261
18.50732923201,0.00342694209075297
14.7351561588077,0.00406150269934994
12.6466931528528,0.00512523436319137


==> Data/VaryDis/lodi_dTau0_05.txt <==
0,0
13.7885323734173,0.0001
27.574545383632,0.0002
41.3555195014347,0.0003
55.1289357857,0.0004
68.8922758875315,0.0005
82.6430222249958,0.0006
96.3786581380583,0.0007
96.3881895007916,0.000700069431951039
96.4072423626102,0.000700208228190408
96.4453065204582,0.0007004855186118
96.5212692795144,0.000701038896358373
96.672538162492,0.000702140880091205
96.9724931712071,0.000704326078624069
97.5624079504116,0.000708623839662964
98.7047314544077,0.000716946799273005
100.856308828518,0.000732625655726446
104.729641800603,0.000760859557113334
111.267638730455,0.000808542355709059
121.482903864199,0.000883111880189539
136.24461341328,0.000991029277443183
156.169016070672,0.00113702709724586
181.690268347355,0.00132469358733536
212.067036860886,0.00154926350642193
249.348411590813,0.00182686707068954
293.927747017816,0.00216236541982844
346.570898251795,0.00256468952590543
408.052186271756,0.00304513819886017
478.798329640347,0.00361632597579253
558.264093807867,0.00429014073610039
642.500917712259,0.00506329427483931
691.169633988903,0.00558136600161656
636.972967989045,0.00523300029372848
625.870178885144,0.00520928704830533
606.36971903614,0.00516782929821411
583.193807680863,0.00508272933686272
565.669659182819,0.00505946279694097
549.163759000255,0.0050444048154134
534.121518349799,0.00504340112721427
519.769372619417,0.00504960049330631
504.380859693783,0.00504487219355706
489.448693134958,0.00504490940290936
474.872074585363,0.00504902944010228
459.88949511507,0.00504825235295062
446.462940955617,0.00506646804183086
430.501422251039,0.00505350818678187
415.705902048882,0.00505482483429472
401.471227346608,0.00506378819412322
386.494508399629,0.00506241976432348
371.744856323273,0.00506411400842903
357.329496720155,0.00507090017541522
342.679652145444,0.00507372614999359
329.279572714987,0.0050976823567149
313.498829778387,0.00508122667023791
298.953015935017,0.00508564040238123
284.7686306758,0.00509743692157595
269.756270098497,0.00509264978629418
255.035861735442,0.00509365203614744
240.38409749841,0.00509669733145433
225.299287406385,0.00508937653882642
210.859430885655,0.00510007483159406
194.666865055239,0.00506365705108261
178.761550936258,0.00503442778371776
162.562740483004,0.00499832328316017
145.013277357628,0.00491594733484146
126.472689114213,0.00479635424142519
105.858290371796,0.00459021499657946
80.9478808584322,0.00415922827359322
49.0180138263424,0.002427564143337
20.6316489401487,0.00315304493082754
11.8500890954009,0.00738884183059812

